Online Structured Sparsity-based Moving Object Detection from Satellite Videos

Inspired by the recent developments in computer vision, low-rank and structured sparse matrix decomposition can be potentially be used for extract moving objects in satellite videos. This set of approaches seeks for rank minimization on the background that typically requires batch-based optimization over a sequence of frames, which causes delays in processing and limits their applications. To remedy this delay, we propose an Online Low-rank and Structured Sparse Decomposition (O-LSD). O-LSD reformulates the batch-based low-rank matrix decomposition with the structured sparse penalty to its equivalent frame-wise separable counterpart, which then defines a stochastic optimization problem for online subspace basis estimation. In order to promote online processing, O-LSD conducts the foreground and background separation and the subspace basis update alternatingly for every frame in a video. We also show the convergence of O-LSD theoretically. Experimental results on two satellite videos demonstrate the performance of O-LSD in term of accuracy and time consumption is comparable with the batch-based approaches with significantly reduced delay in processing.

==> data/eval/corola_sq_1.csv <==
frame_id,recall,precision,f1
205,0.616504854368932,0.3135802469135803,0.4157119476268413
210,0.6527777777777778,0.334916864608076,0.4427001569858713
215,0.625,0.32066508313539194,0.423861852433281
220,0.6324786324786325,0.34660421545667447,0.4478063540090772
225,0.6244897959183674,0.35253456221198154,0.45066273932253315
230,0.5910931174089069,0.3459715639810427,0.4364723467862482
235,0.569620253164557,0.33665835411471323,0.4231974921630094
240,0.548936170212766,0.32575757575757575,0.40887480190174325
245,0.5809128630705395,0.34146341463414637,0.4301075268817205
250,0.6008230452674898,0.35784313725490197,0.44854070660522277
255,0.6127659574468085,0.3564356435643564,0.45070422535211263
260,0.5627705627705628,0.32663316582914576,0.41335453100158986
265,0.5330396475770925,0.29876543209876544,0.3829113924050633
270,0.5423728813559322,0.31683168316831684,0.4000000000000001
275,0.5551020408163265,0.34517766497461927,0.4256651017214398
280,0.5748987854251012,0.3641025641025641,0.44583987441130296
285,0.5573770491803278,0.3487179487179487,0.4290220820189274
290,0.5836909871244635,0.34,0.4296998420221169
295,0.5627705627705628,0.33678756476683935,0.4213938411669368
300,0.5485232067510548,0.3504043126684636,0.4276315789473684
305,0.5622317596566524,0.33589743589743587,0.420545746388443
310,0.5739130434782609,0.3492063492063492,0.43421052631578944
315,0.5502183406113537,0.336,0.4172185430463576
320,0.5357142857142857,0.32967032967032966,0.4081632653061224
325,0.47641509433962265,0.2927536231884058,0.36265709156193904
330,0.4666666666666667,0.2857142857142857,0.35443037974683544
335,0.4854368932038835,0.28169014084507044,0.35650623885918004
340,0.5170731707317073,0.2896174863387978,0.3712784588441331
345,0.565,0.29894179894179895,0.39100346020761245
350,0.5656565656565656,0.3163841807909605,0.40579710144927533
355,0.582010582010582,0.3179190751445087,0.411214953271028
360,0.5879120879120879,0.3119533527696793,0.40761904761904766
365,0.6162790697674418,0.30994152046783624,0.4124513618677043
370,0.5838509316770186,0.27485380116959063,0.37375745526838966
375,0.5792682926829268,0.28106508875739644,0.3784860557768924
380,0.5952380952380952,0.2932551319648094,0.39292730844793716
385,0.6470588235294118,0.3142857142857143,0.4230769230769231
390,0.6,0.28254847645429365,0.38418079096045193
395,0.5307262569832403,0.2638888888888889,0.35250463821892397
400,0.5056818181818182,0.24929971988795518,0.3339587242026267
405,0.5195530726256983,0.2664756446991404,0.35227272727272724
410,0.5606936416184971,0.28955223880597014,0.38188976377952755
415,0.48044692737430167,0.25671641791044775,0.3346303501945525
420,0.46285714285714286,0.25077399380804954,0.3253012048192771
425,0.47305389221556887,0.23303834808259588,0.3122529644268775
430,0.4666666666666667,0.22781065088757396,0.30616302186878724
435,0.5220125786163522,0.2434017595307918,0.332
440,0.5548387096774193,0.25903614457831325,0.3531827515400411
445,0.5962732919254659,0.2909090909090909,0.3910386965376782
450,0.5950920245398773,0.29573170731707316,0.39511201629327897
455,0.6419753086419753,0.28415300546448086,0.3939393939393939
460,0.6196319018404908,0.2953216374269006,0.4
465,0.6073619631901841,0.2955223880597015,0.39759036144578314
470,0.5548387096774193,0.2670807453416149,0.360587002096436
475,0.5419354838709678,0.26498422712933756,0.35593220338983056
480,0.5034965034965035,0.23529411764705882,0.32071269487750553
485,0.5072463768115942,0.22435897435897437,0.3111111111111111
490,0.5142857142857142,0.23920265780730898,0.32653061224489793
495,0.5673758865248227,0.24316109422492402,0.3404255319148936
500,0.5902777777777778,0.2639751552795031,0.36480686695278974
505,0.6506849315068494,0.2996845425867508,0.4103671706263499
510,0.6645161290322581,0.321875,0.43368421052631584
515,0.6363636363636364,0.3181818181818182,0.4242424242424242
520,0.5886075949367089,0.3163265306122449,0.4115044247787611
525,0.61875,0.3193548387096774,0.42127659574468085
530,0.6086956521739131,0.31921824104234525,0.4188034188034188
535,0.6097560975609756,0.31645569620253167,0.4166666666666667
540,0.5433526011560693,0.31438127090301005,0.3983050847457627
545,0.5672514619883041,0.3277027027027027,0.4154175588865096
550,0.5529411764705883,0.3003194888178914,0.38923395445134573
555,0.5384615384615384,0.2791411042944785,0.36767676767676766
560,0.5521472392638037,0.28391167192429023,0.375
565,0.5161290322580645,0.25806451612903225,0.3440860215053763
570,0.551948051948052,0.275974025974026,0.36796536796536794
575,0.5135135135135135,0.2611683848797251,0.3462414578587699
580,0.4840764331210191,0.2695035460992908,0.34624145785876986
585,0.5161290322580645,0.2857142857142857,0.367816091954023
590,0.5064935064935064,0.2775800711743772,0.35862068965517235
595,0.49390243902439024,0.2872340425531915,0.36322869955156956
600,0.46540880503144655,0.275092936802974,0.34579439252336447
605,0.42948717948717946,0.24723247232472326,0.31381733021077285
610,0.425,0.2625482625482625,0.32458233890214794
615,0.4506172839506173,0.28627450980392155,0.35011990407673854
620,0.4036144578313253,0.2567049808429119,0.3138173302107728
625,0.4233128834355828,0.25274725274725274,0.3165137614678899
630,0.484472049689441,0.2899628252788104,0.3627906976744186
635,0.4675324675324675,0.2706766917293233,0.34285714285714286
640,0.47019867549668876,0.2784313725490196,0.3497536945812808
645,0.41025641025641024,0.26778242677824265,0.3240506329113924
650,0.40268456375838924,0.24896265560165975,0.3076923076923077
655,0.41304347826086957,0.24675324675324675,0.3089430894308943
660,0.4306569343065693,0.2554112554112554,0.3206521739130435
665,0.3509933774834437,0.2245762711864407,0.2739018087855297
670,0.34810126582278483,0.22727272727272727,0.275
675,0.34394904458598724,0.21774193548387097,0.26666666666666666
680,0.432258064516129,0.24814814814814815,0.31529411764705884
685,0.45695364238410596,0.24041811846689895,0.3150684931506849
690,0.47435897435897434,0.2642857142857143,0.33944954128440363
695,0.5324675324675324,0.28771929824561404,0.3735763097949886


==> data/eval/gosus_sq_1.acc.csv <==
frame_id,recall,precision,f1
205,0.014563106796116505,0.01195219123505976,0.013129102844638951
210,0.037914691943127965,0.022130013831258646,0.02794759825327511
215,0.06896551724137931,0.03722504230118443,0.04835164835164835
220,0.13073394495412843,0.06620209059233449,0.08789514263685427
225,0.18531781557743957,0.0965034965034965,0.12691600245248313
230,0.2470674486803519,0.1369918699186992,0.17625523012552302
235,0.297314178638351,0.1632933104631218,0.2108060230292294
240,0.33769063180827885,0.19254658385093168,0.245253164556962
245,0.3765045739046702,0.22285551439156454,0.2799856784819191
250,0.41163793103448276,0.25144813059505,0.3121935272965021
255,0.43561643835616437,0.2744082840236686,0.3367115413704432
260,0.45226130653266333,0.2937062937062937,0.3561334087054833
265,0.46564885496183206,0.31108647450110866,0.37298949887013166
270,0.4755309325946445,0.32533164876816173,0.38634658664666166
275,0.48282770463651975,0.33964163478961146,0.39877083087105547
280,0.48944132584870353,0.35361143298570874,0.4105841462047314
285,0.4983688833124216,0.3669623059866962,0.4226880919442375
290,0.505452821242295,0.376745007951935,0.4317100334109548
295,0.5118004045853001,0.38534438991369097,0.43966016605522307
300,0.5172855313700384,0.3935703848027277,0.44702627939142464
305,0.5210408619638138,0.39928337747312664,0.45210795554771566
310,0.5247620897261605,0.40515819463187885,0.45726857336266713
315,0.530866493120119,0.41138328530259366,0.4635492774801105
320,0.5360585505176723,0.4167360532889259,0.46892567145534036
325,0.5385276917784658,0.4212296515538813,0.4727108024458368
330,0.5421646746347941,0.42603704669971304,0.477136596055515
335,0.5470304975922954,0.4316109422492401,0.4825145122469206
340,0.5512043512043512,0.4365538461538462,0.4872252747252747
345,0.5540316503391107,0.4399234083293442,0.49042758988726565
350,0.5571491292258159,0.44308659217877094,0.49361426256077795
355,0.5620905724864711,0.44730281051677245,0.498169885144516
360,0.5670460855080511,0.4515808091974353,0.5027692307692309
365,0.5710412147505423,0.45490873744464844,0.5064021641118124
370,0.5755605678651984,0.4572572994624223,0.5096334586466165
375,0.5787560057135437,0.45806783144912644,0.511387757443635
380,0.5810141059855127,0.457886830245368,0.5121541391284866
385,0.5829083219305884,0.4591416813639036,0.5136749794464237
390,0.5843586307711048,0.45913093415007655,0.5142305836951278
395,0.586552217453505,0.46088992974238874,0.5161831820804699
400,0.5900280242877161,0.4633229415000917,0.519054956343092
405,0.5937321285599908,0.4656022961700601,0.5219183591393525
410,0.5969044414535666,0.46696499078704923,0.523999409245311
415,0.5986805937328202,0.4684676933666007,0.525629887054735
420,0.6006472491909385,0.4690817186183656,0.5267738883632924
425,0.6025219879198898,0.4698396959180301,0.5279725149728399
430,0.6033118100395751,0.47005842259006814,0.5284137553589346
435,0.6040364716729844,0.4695389026041252,0.5283627565194015
440,0.604578459056071,0.4687255668491009,0.528054258786224
445,0.6050411828917337,0.4688557366964011,0.5283133313114683
450,0.60439453125,0.4700387331966279,0.5288161661041568
455,0.6042107287060181,0.47036371800628646,0.5289513549907422
460,0.6045433033601515,0.4716786057159737,0.5299095660831329
465,0.6039336316181954,0.4728851908619809,0.5304351385648205
470,0.603693834420656,0.47388920946335833,0.5309734513274337
475,0.6033701757564777,0.47459559609491914,0.5312911331817638
480,0.6023611483767105,0.4743625862797577,0.530753772804287
485,0.601289866595989,0.47445102823283375,0.5303927680798005
490,0.6001396282398115,0.47407969116227766,0.5297130752936646
495,0.6001724137931035,0.47489768076398364,0.5302361005331302
500,0.6003065395095368,0.4757727088675935,0.5308335215721707
505,0.601009251471825,0.4765270738863697,0.5315777728185672
510,0.6019095060190951,0.4779799578059072,0.5328335721897622
515,0.6027543241249282,0.4792413478459232,0.5339481519134412
520,0.602897143319576,0.48005670468458017,0.5345099727364041
525,0.603019892945594,0.4812547819433818,0.5353001666607566
530,0.6034863543145607,0.4821653642551046,0.5360470819028936
535,0.6031770752219281,0.48273713074909635,0.5362780393242869
540,0.6023050326546293,0.4830242159097911,0.5361099712761592
545,0.6019262854542696,0.48411100945410185,0.5366282411007065
550,0.6019017669961066,0.4851831733961012,0.5372765246449457
555,0.6014787430683919,0.48555568819386413,0.5373361075332739
560,0.6008912916423145,0.48556585394651397,0.5371077807163614
565,0.5999422090587301,0.48510514018691586,0.536446726738365
570,0.5987711652496963,0.48481517903627,0.5358010484592762
575,0.5976670201484624,0.48419243986254296,0.5349786426198386
580,0.5966298419801427,0.4847469181389536,0.53490048581727
585,0.5956975859445252,0.484828013286044,0.5345747982619491
590,0.5947573745807953,0.4849330357142857,0.5342596292766899
595,0.5941116751269035,0.48545514876672935,0.5343153665885504
600,0.5930762019552699,0.48547467660600746,0.533908011332811
605,0.5925778661365142,0.48566152509233107,0.5338188764849859
610,0.5918688524590164,0.4863146551724138,0.5339248742975451
615,0.591422268362315,0.4866264481341092,0.5339308203731365
620,0.5914751572730774,0.4876680427648989,0.5345787885820376
625,0.5920843656692714,0.488162581185837,0.5351247380357707
630,0.5928185133945416,0.48849621722458286,0.535625
635,0.5931116093672147,0.48886036960985624,0.5359635299414678
640,0.5930770654655396,0.4891852002646445,0.536144578313253
645,0.5926786041679398,0.4894272016149382,0.5361269279672729
650,0.592781007751938,0.4897428199739818,0.5363581566113212
655,0.5932732732732733,0.4901503498238476,0.5368040648860147
660,0.5932566867218682,0.49032543941706463,0.5369022588818804
665,0.5928681072145472,0.49035597441281314,0.536761365154876
670,0.5924777725783809,0.4902947867757394,0.5365646934180903
675,0.5920709441836203,0.4904455540618398,0.5364880123946325
680,0.5919692095588235,0.490527418126428,0.5364952103290296
685,0.5918332479070562,0.49051260266213537,0.5364305071622144
690,0.5920970928591589,0.49069049401197606,0.536645263615666
695,0.5927024455761375,0.49080124194819036,0.5369600486716691


==> data/eval/gosus_sq_1.csv <==
frame_id,recall,precision,f1
205,0.014563106796116505,0.01195219123505976,0.013129102844638951
210,0.06018518518518518,0.02754237288135593,0.0377906976744186
215,0.12962962962962962,0.06100217864923747,0.08296296296296296
220,0.29914529914529914,0.12962962962962962,0.18087855297157623
225,0.3795918367346939,0.2198581560283688,0.2784431137724551
230,0.5263157894736842,0.4126984126984127,0.4626334519572954
235,0.5864978902953587,0.3054945054945055,0.4017341040462428
240,0.6127659574468085,0.4721311475409836,0.5333333333333333
245,0.6721991701244814,0.5605536332179931,0.6113207547169812
250,0.7119341563786008,0.5986159169550173,0.650375939849624
255,0.6723404255319149,0.6124031007751938,0.6409736308316429
260,0.6363636363636364,0.6282051282051282,0.6322580645161291
265,0.6299559471365639,0.65,0.6398210290827739
270,0.6016949152542372,0.5941422594142259,0.5978947368421051
275,0.5795918367346938,0.6513761467889908,0.6133909287257019
280,0.582995951417004,0.6824644549763034,0.62882096069869
285,0.6352459016393442,0.6623931623931624,0.6485355648535565
290,0.6266094420600858,0.5910931174089069,0.6083333333333334
295,0.6277056277056277,0.58,0.6029106029106028
300,0.620253164556962,0.588,0.6036960985626284
305,0.5965665236051502,0.5346153846153846,0.563894523326572
310,0.6043478260869565,0.556,0.5791666666666667
315,0.6681222707423581,0.5645756457564576,0.6120000000000001
320,0.6607142857142857,0.556390977443609,0.6040816326530613
325,0.6037735849056604,0.5638766519823789,0.5831435079726651
330,0.6428571428571429,0.5793991416309013,0.6094808126410836
335,0.6893203883495146,0.6173913043478261,0.6513761467889908
340,0.6780487804878049,0.6069868995633187,0.6405529953917052
345,0.645,0.5584415584415584,0.5986078886310904
350,0.6616161616161617,0.5550847457627118,0.6036866359447005
355,0.7407407407407407,0.603448275862069,0.665083135391924
360,0.7582417582417582,0.6216216216216216,0.6831683168316832
365,0.7383720930232558,0.596244131455399,0.6597402597402597
370,0.782608695652174,0.5526315789473685,0.647814910025707
375,0.725609756097561,0.4897119341563786,0.5847665847665847
380,0.6845238095238095,0.45098039215686275,0.5437352245862884
385,0.6705882352941176,0.5158371040723982,0.5831202046035806
390,0.6529411764705882,0.45867768595041325,0.5388349514563107
395,0.6871508379888268,0.5418502202643172,0.6059113300492611
400,0.7556818181818182,0.5757575757575758,0.6535626535626536
405,0.770949720670391,0.5679012345679012,0.6540284360189572
410,0.7572254335260116,0.5282258064516129,0.6223277909738717
415,0.6871508379888268,0.5442477876106194,0.6074074074074073
420,0.7028571428571428,0.4979757085020243,0.5829383886255924
425,0.7065868263473054,0.5086206896551724,0.5914786967418546
430,0.6484848484848484,0.481981981981982,0.5529715762273901
435,0.6477987421383647,0.44206008583690987,0.5255102040816326
440,0.6387096774193548,0.4248927038626609,0.5103092783505154
445,0.6335403726708074,0.4766355140186916,0.5439999999999999
450,0.5644171779141104,0.5644171779141104,0.5644171779141104
455,0.5925925925925926,0.49230769230769234,0.5378151260504201
460,0.6257668711656442,0.5698324022346368,0.5964912280701754
465,0.5644171779141104,0.575,0.5696594427244581
470,0.5870967741935483,0.558282208588957,0.5723270440251572
475,0.5806451612903226,0.5325443786982249,0.5555555555555557
480,0.5244755244755245,0.45454545454545453,0.487012987012987
485,0.5144927536231884,0.48299319727891155,0.4982456140350877
490,0.5071428571428571,0.4409937888198758,0.4717607973421926
495,0.6028368794326241,0.551948051948052,0.576271186440678
500,0.6111111111111112,0.5569620253164557,0.5827814569536424
505,0.6575342465753424,0.5393258426966292,0.5925925925925926
510,0.6709677419354839,0.6046511627906976,0.6360856269113149
515,0.6688311688311688,0.5885714285714285,0.6261398176291793
520,0.6139240506329114,0.5511363636363636,0.5808383233532934
525,0.6125,0.593939393939394,0.6030769230769231
530,0.639751552795031,0.5597826086956522,0.5971014492753622
535,0.5792682926829268,0.5337078651685393,0.5555555555555556
540,0.5375722543352601,0.5081967213114754,0.5224719101123595
545,0.5730994152046783,0.5903614457831325,0.5816023738872403
550,0.6,0.5862068965517241,0.5930232558139535
555,0.5680473372781065,0.518918918918919,0.5423728813559322
560,0.5521472392638037,0.4864864864864865,0.5172413793103449
565,0.5161290322580645,0.4419889502762431,0.47619047619047616
570,0.4935064935064935,0.4550898203592814,0.47352024922118374
575,0.49324324324324326,0.42196531791907516,0.45482866043613707
580,0.5031847133757962,0.5524475524475524,0.5266666666666666
585,0.5096774193548387,0.49375,0.5015873015873016
590,0.5064935064935064,0.4968152866242038,0.5016077170418006
595,0.5365853658536586,0.5432098765432098,0.5398773006134969
600,0.4968553459119497,0.4876543209876543,0.4922118380062305
605,0.5448717948717948,0.5059523809523809,0.5246913580246914
610,0.525,0.5675675675675675,0.5454545454545455
615,0.5493827160493827,0.52046783625731,0.5345345345345346
620,0.5963855421686747,0.6073619631901841,0.601823708206687
625,0.6503067484662577,0.5353535353535354,0.5872576177285319
630,0.6645962732919255,0.5194174757281553,0.5831062670299728
635,0.6233766233766234,0.5274725274725275,0.5714285714285714
640,0.5894039735099338,0.5266272189349113,0.5562500000000001
645,0.5512820512820513,0.5180722891566265,0.5341614906832298
650,0.6040268456375839,0.5263157894736842,0.5625
655,0.6521739130434783,0.5389221556886228,0.5901639344262295
660,0.5912408759124088,0.5126582278481012,0.5491525423728814
665,0.5496688741721855,0.49404761904761907,0.5203761755485894
670,0.5506329113924051,0.48333333333333334,0.514792899408284
675,0.5477707006369427,0.5088757396449705,0.5276073619631902
680,0.5806451612903226,0.5,0.537313432835821
685,0.5761589403973509,0.4887640449438202,0.5288753799392097
690,0.6217948717948718,0.5105263157894737,0.5606936416184971
695,0.6623376623376623,0.5024630541871922,0.5714285714285714


==> data/eval/gosus_sq_2.acc.csv <==
frame_id,recall,precision,f1
205,0.0,0.0,nan
210,0.008333333333333333,0.0019933554817275745,0.003217158176943699
215,0.012138188608776844,0.0030352556619192153,0.004856182293612252
220,0.02399435426958363,0.006551059730250481,0.010292114424095656
225,0.044860874503123226,0.013197460741730706,0.02039499160965535
230,0.07207207207207207,0.022595510628809275,0.034404708012675415
235,0.10381184103811841,0.0344966985581458,0.05178517244866997
240,0.14477401129943504,0.05081804660386713,0.07522935779816514
245,0.19613345806049268,0.07205040091638029,0.10538661305185557
250,0.24280525286392848,0.09162800506115563,0.13304753885018758
255,0.2871237035163167,0.11226508407517309,0.1614164829694944
260,0.32685185185185184,0.13349721092937505,0.18956836947036315
265,0.36237750319556883,0.15443980388596332,0.21657754010695188
270,0.39223798266351456,0.174145018805213,0.2412017687322067
275,0.41820846308847776,0.192723282120547,0.2638543773475874
280,0.4421664103878353,0.21092094539527304,0.28560392870937484
285,0.4627582892839981,0.2279469780653306,0.30543955172596077
290,0.4823529411764706,0.24466375946752353,0.3246535708847266
295,0.4982175958933409,0.25981558596073767,0.3415277845657593
300,0.511555615623733,0.2738586209391506,0.35673892554194153
305,0.5240112994350282,0.2871314993315978,0.3709831371301305
310,0.5358278307654684,0.2996854055532759,0.38438596491228066
315,0.5451680672268907,0.3112962345884705,0.396300852670428
320,0.5550100424012497,0.3230499447944405,0.4083911490619484
325,0.5632809996795899,0.33383972654766425,0.41922022177178964
330,0.5712530712530712,0.34461462450592883,0.42989214175654855
335,0.5779284591194969,0.3549185274592637,0.43976669408509683
340,0.5833175892688457,0.3645864084548621,0.4487156196635541
345,0.5879410694798108,0.3733541233541234,0.4566968070076293
350,0.5931965632123444,0.3824759751271905,0.46508111080560904
355,0.5979015061770181,0.39140309089901953,0.47310100097084123
360,0.6023544800523217,0.39980465570568124,0.4806105476011872
365,0.6062618595825426,0.40772052959004623,0.4875536480686695
370,0.6098102234465871,0.41559322033898305,0.4943088422293211
375,0.6133244305957415,0.42327581793046953,0.5008785216601029
380,0.6164709273002378,0.43036064584276446,0.5068720379146919
385,0.6195515066573231,0.43724035608308603,0.5126703392287618
390,0.6221889055472264,0.44382869087550436,0.5180876720102142
395,0.6244445918164334,0.45020320344250536,0.5231983108295826
400,0.6267114440712994,0.45622943112364833,0.5280513685585242
405,0.629044441646733,0.46193315767577314,0.5326901036808018
410,0.6311263972484953,0.4669211195928753,0.536745886654479
415,0.6334293256539477,0.47203469396879333,0.5409504291020879
420,0.6352499853466972,0.4769406794578419,0.5448284529345232
425,0.6376753507014028,0.4823091247672253,0.5492158990038465
430,0.6395589634521744,0.48720900486057817,0.5530843880835411
435,0.6412305671118896,0.4919161802376853,0.5567358190157078
440,0.6436449298640111,0.49718775847808105,0.5610154463577394
445,0.6455517132977051,0.5017919687220005,0.5646654445462879
450,0.6473635617562576,0.5064200304951448,0.5682831284614346
455,0.6485034150261149,0.510819257090866,0.571485472771127
460,0.6498253554385792,0.5153726102223957,0.5748416998498597
465,0.6510775758160166,0.5193846153846153,0.5778224684966089
470,0.6526569591527988,0.5234123222748815,0.5809329433795527
475,0.6538515048926402,0.5270851246775581,0.583664513992383
480,0.6546893477667607,0.5305956944854026,0.5861465162682739
485,0.6556155459372629,0.5343297694377773,0.5887916007132982
490,0.6567562833873369,0.5381000215254359,0.5915365199558289
495,0.6580825451418745,0.5418407079646018,0.5943311978256649
500,0.6594701930795556,0.5452163889762129,0.5969253126314581
505,0.6607135440461852,0.5484571625581797,0.5993745525790287
510,0.6615051478999836,0.5514645776566758,0.6014934244743294
515,0.6622311557788945,0.5541426985568675,0.6033844914105709
520,0.6628693485226059,0.5568921972617307,0.6052769400249219
525,0.6632287693624971,0.5597490474313493,0.6071110477751256
530,0.6638059844450405,0.5626968919489461,0.6090838782254095
535,0.6647172018262083,0.5655900860408373,0.6111602574109728
540,0.6656382425098506,0.5678452513080704,0.6128651368140049
545,0.6665934709412971,0.5705425385290064,0.6148393194706995
550,0.667135287120147,0.5729543976966658,0.6164684720695512
555,0.6677675971304781,0.5754376300648795,0.6181740474076997
560,0.6683580627099664,0.5778295464859469,0.619805610994824
565,0.6685633491964963,0.5801538139270431,0.6212288712649202
570,0.6683777536034811,0.5820824821624182,0.62225246467172
575,0.6687009590235397,0.584124194493263,0.6235577374065852
580,0.6684752042875575,0.5861568809468555,0.6246155272879026
585,0.6683423646928249,0.5880122921393492,0.6256092157731502
590,0.6687177835051547,0.5899053627760252,0.6268440364201912
595,0.669424117085587,0.5921589597815992,0.6284255014112692
600,0.6698299971718569,0.5940417467881727,0.6296635453283314
605,0.6701942772019117,0.5959707465157996,0.6309069927107527
610,0.6702538631346578,0.5978014165003145,0.6319577943195779
615,0.6704442155020908,0.5995556037285931,0.6330214859954796
620,0.6707097933513028,0.6012080536912752,0.6340600226500566
625,0.6711562370493162,0.6028930784162523,0.6351958985277842
630,0.6716046491202389,0.6044158718448648,0.6362413501407552
635,0.6723713549358584,0.6060345052593115,0.6374818109436344
640,0.6732063582987254,0.6077883794895663,0.6388269826602163
645,0.6738631534211644,0.6093305664437784,0.6399741685502099
650,0.6744492404282751,0.6106120584652862,0.6409450496763712
655,0.6749757382503813,0.6123871097582451,0.6421599662340403
660,0.6756934727138036,0.6139100087249159,0.6433217523053212
665,0.6760911485917597,0.6153256704980843,0.6442788001138805
670,0.6767062873124294,0.6169310353281522,0.645437640269317
675,0.6773111034170506,0.6185333819773805,0.6465892044443314
680,0.6780702679890273,0.6201630801891345,0.6478252104228618
685,0.6786236806353851,0.6216048053222294,0.6488640195845772
690,0.6792941054701651,0.623370455678769,0.6501318738468778
695,0.6798871939494937,0.6247555775437604,0.6511565093552032


==> data/eval/gosus_sq_2.csv <==
frame_id,recall,precision,f1
205,0.0,0.0,nan
210,0.016853932584269662,0.003374578177727784,0.005623242736644799
215,0.019943019943019943,0.0054988216810683424,0.008620689655172414
220,0.06069364161849711,0.023153252480705624,0.0335195530726257
225,0.1308139534883721,0.056532663316582916,0.07894736842105264
230,0.20977011494252873,0.09851551956815115,0.13406795224977044
235,0.2913165266106443,0.14985590778097982,0.19790675547098002
240,0.4207650273224044,0.23802163833075735,0.3040473840078973
245,0.584,0.33081570996978854,0.42237222757955645
250,0.6451612903225806,0.3183023872679045,0.4262877442273535
255,0.7112299465240641,0.4249201277955272,0.532
260,0.7547683923705722,0.5931477516059958,0.6642685851318945
265,0.7727272727272727,0.6613272311212814,0.7127003699136868
270,0.7591623036649214,0.6921241050119332,0.7240948813982522
275,0.762402088772846,0.7070217917675545,0.7336683417085427
280,0.7741116751269036,0.7193396226415094,0.7457212713936431
285,0.7717948717948718,0.745049504950495,0.7581863979848866
290,0.7984496124031008,0.7783375314861462,0.788265306122449
295,0.7728459530026109,0.7851458885941645,0.7789473684210526
300,0.7538860103626943,0.7801608579088471,0.766798418972332
305,0.7609254498714653,0.7551020408163265,0.7580025608194622
310,0.7717948717948718,0.7359413202933985,0.753441802252816
315,0.7410256410256411,0.7545691906005222,0.7477360931435963
320,0.7690355329949239,0.7729591836734694,0.7709923664122137
325,0.7481296758104738,0.7481296758104738,0.7481296758104738
330,0.7555555555555555,0.7766497461928934,0.7659574468085106
335,0.7377450980392157,0.7962962962962963,0.7659033078880408
340,0.7170731707317073,0.8010899182561307,0.7567567567567568
345,0.7073170731707317,0.7651715039577837,0.7351077313054498
350,0.7341463414634146,0.8048128342245989,0.7678571428571428
355,0.7281553398058253,0.8264462809917356,0.7741935483870968
360,0.7294685990338164,0.8031914893617021,0.7645569620253165
365,0.7211538461538461,0.7936507936507936,0.7556675062972292
370,0.7166666666666667,0.8179347826086957,0.7639593908629442
375,0.7250608272506083,0.8370786516853933,0.7770534550195567
380,0.7225,0.8257142857142857,0.7706666666666667
385,0.7289002557544757,0.8407079646017699,0.7808219178082191
390,0.7153465346534653,0.8233618233618234,0.7655629139072847
395,0.7061728395061728,0.8313953488372093,0.7636849132176237
400,0.7111111111111111,0.8112676056338028,0.7578947368421053
405,0.7189054726368159,0.7961432506887053,0.7555555555555556
410,0.7146464646464646,0.7546666666666667,0.7341115434500648
415,0.7305699481865285,0.7855153203342619,0.7570469798657717
420,0.712468193384224,0.7843137254901961,0.7466666666666667
425,0.7400990099009901,0.8147138964577657,0.7756160830090791
430,0.7213930348258707,0.7988980716253443,0.7581699346405228
435,0.71571072319202,0.7994428969359332,0.7552631578947369
440,0.751219512195122,0.8392370572207084,0.7927927927927928
445,0.7328431372549019,0.7994652406417112,0.7647058823529412
450,0.7317073170731707,0.8152173913043478,0.7712082262210795
455,0.7019230769230769,0.8179271708683473,0.7554980595084088
460,0.7132530120481928,0.8433048433048433,0.772845953002611
465,0.7125603864734299,0.7972972972972973,0.7525510204081632
470,0.732360097323601,0.8026666666666666,0.7659033078880406
475,0.7153284671532847,0.786096256684492,0.7490445859872611
480,0.6973995271867612,0.7783641160949868,0.7356608478802993
485,0.7035294117647058,0.8081081081081081,0.7522012578616352
490,0.7166276346604216,0.8138297872340425,0.7621419676214197
495,0.7298578199052133,0.8191489361702128,0.7719298245614035
500,0.7383863080684596,0.7968337730870713,0.7664974619289339
505,0.7328431372549019,0.7952127659574468,0.7627551020408164
510,0.7092731829573935,0.7971830985915493,0.7506631299734747
515,0.706766917293233,0.7683923705722071,0.7362924281984334
520,0.7019704433497537,0.7808219178082192,0.7392996108949417
525,0.6852300242130751,0.8039772727272727,0.7398692810457517
530,0.7002457002457002,0.8213256484149856,0.7559681697612731
535,0.7238805970149254,0.8151260504201681,0.766798418972332
540,0.7268170426065163,0.7493540051679587,0.737913486005089
545,0.7274881516587678,0.7892030848329049,0.7570900123304563
550,0.7026378896882494,0.7771883289124668,0.738035264483627
555,0.709832134292566,0.7893333333333333,0.7474747474747474
560,0.7081339712918661,0.7851458885941645,0.7446540880503145
565,0.6824644549763034,0.7912087912087912,0.7328244274809161
570,0.6555023923444976,0.7611111111111111,0.7043701799485861
575,0.6921182266009852,0.7741046831955923,0.7308192457737321
580,0.6518518518518519,0.7951807228915663,0.7164179104477613
585,0.6584766584766585,0.7723342939481268,0.7108753315649867
590,0.6970443349753694,0.7690217391304348,0.7312661498708011
595,0.7256410256410256,0.8226744186046512,0.771117166212534
600,0.7022900763358778,0.7840909090909091,0.7409395973154362
605,0.6992481203007519,0.7926136363636364,0.7430093209054595
610,0.6751269035532995,0.7964071856287425,0.7307692307692308
615,0.6865284974093264,0.7910447761194029,0.7350901525658806
620,0.6932989690721649,0.7774566473988439,0.7329700272479563
625,0.7091836734693877,0.7787114845938375,0.7423230974632844
630,0.712,0.7694524495677233,0.739612188365651
635,0.7420212765957447,0.7771587743732591,0.7591836734693879
640,0.7486910994764397,0.7944444444444444,0.7708894878706198
645,0.7342105263157894,0.775,0.754054054054054
650,0.7284595300261096,0.744,0.7361477572559366
655,0.7235142118863049,0.8163265306122449,0.767123287671233
660,0.743455497382199,0.7802197802197802,0.7613941018766757
665,0.7150537634408602,0.7823529411764706,0.747191011235955
670,0.7384196185286104,0.811377245508982,0.7731811697574894
675,0.739612188365651,0.8190184049079755,0.777292576419214
680,0.7561643835616438,0.8189910979228486,0.7863247863247863
685,0.7362637362637363,0.8,0.7668097281831188
690,0.7486486486486487,0.8496932515337423,0.7959770114942529
695,0.7437325905292479,0.7994011976047904,0.7705627705627706


==> data/eval/grasta_sq_1.acc.csv <==
frame_id,recall,precision,f1
205,0.0,0.0,nan
210,0.0,0.0,nan
215,0.003134796238244514,0.02702702702702703,0.005617977528089888
220,0.008027522935779817,0.06306306306306306,0.014242115971515767
225,0.01521933751119069,0.09770114942528736,0.026336173508907827
230,0.03152492668621701,0.15034965034965034,0.052121212121212124
235,0.056214865708931916,0.19607843137254902,0.08737864077669902
240,0.08333333333333333,0.22633136094674555,0.12181528662420382
245,0.10929224843524314,0.24434876210979548,0.15103127079174986
250,0.14310344827586208,0.2637013502779984,0.18552668343112602
255,0.1690802348336595,0.27568602425015953,0.2096069868995633
260,0.19454414931801867,0.28332462101411393,0.2306873802936795
265,0.21739130434782608,0.28829225352112675,0.24787133396404923
270,0.2409972299168975,0.2916201117318436,0.2639029322548028
275,0.2653119633657699,0.299612152553329,0.2814207650273224
280,0.29029671210906177,0.30242272347535504,0.2962356792144027
285,0.3159347553324969,0.3088054942359578,0.3123294467873977
290,0.33760075865339023,0.30929626411815814,0.3228292904103378
295,0.3585075297819735,0.3154667721518987,0.3356128353498159
300,0.3781476739223218,0.3184759166067577,0.34575609756097564
305,0.39865826387477127,0.31782820097244735,0.3536838308233384
310,0.4175568071470188,0.31785925487877,0.3609502224460673
315,0.43733730011156563,0.3227222832052689,0.37138796778777833
320,0.4537665119600143,0.3241106719367589,0.3781331349944217
325,0.4688682490540076,0.32697613050257884,0.38527312557416443
330,0.4820717131474104,0.32563355012334605,0.38870298487484944
335,0.4945425361155698,0.3231931186405119,0.3909154348791474
340,0.5056721056721056,0.32021255658334974,0.39211905766102306
345,0.5157498116051243,0.31749860827611803,0.3930396829954631
350,0.5264159227279379,0.3176158940397351,0.39618900759995596
355,0.5368840786100826,0.31715319256330443,0.3987519170765244
360,0.5453914491948917,0.31596300763972657,0.40012220581496
365,0.5530097613882863,0.31427690885276216,0.400786047654139
370,0.5599044712750432,0.3121763574493268,0.4008549038233199
375,0.5668095052590573,0.3104772743438367,0.40119485294117646
380,0.5738975727538442,0.3062940857297884,0.39941626498032107
385,0.5802960567234731,0.30430528375733856,0.39924686550558436
390,0.5870386161530028,0.30252997677192545,0.3992874306073412
395,0.5947782546494993,0.3021804966686856,0.4007550807293759
400,0.6025221858944418,0.3012083357655712,0.4016345592527729
405,0.610088070456365,0.30123679900604283,0.4033270321361059
410,0.6166442350829968,0.30063429571303585,0.40420526393177464
415,0.6236393622869708,0.3004873913964823,0.405562904436738
420,0.6297734627831715,0.2992465016146394,0.4057124986969666
425,0.6349475468899014,0.2971337895467619,0.40482383542208555
430,0.6393459695896688,0.29527199268914434,0.40397459941433883
435,0.643991394324352,0.2934640522875817,0.4031942529104262
440,0.6481444130697862,0.2915135846146868,0.4021524888151926
445,0.6522774635308127,0.2900194140487116,0.40151492013072293
450,0.65625,0.29038112522686027,0.4026121862081362
455,0.6604499134781773,0.29002026342451875,0.4030507480199472
460,0.6642688121154756,0.29031190535285845,0.40404156711477013
465,0.6678784489187174,0.29071654629554494,0.4050997908068073
470,0.6715060185610585,0.2909930715935335,0.40603383615301275
475,0.6746693241529262,0.2912853007901119,0.4068954212654355
480,0.6774885967265898,0.29141340309302144,0.40753194351042366
485,0.6799187207350472,0.2915593271707835,0.4081134826991913
490,0.6830438956278907,0.2917148074987887,0.4088273700705145
495,0.6860344827586207,0.2923263416963597,0.40996316616438705
500,0.6890326975476839,0.29301853997682503,0.41117886178861784
505,0.6921783010933558,0.29338371595608154,0.41209754143508087
510,0.6957243669572437,0.2947486898104182,0.41407253681193795
515,0.6991556684974178,0.29570433034011717,0.4156230203206471
520,0.7024358663105932,0.29705681040383297,0.4175385429444164
525,0.7054406007829352,0.29836120966379454,0.4193579027355622
530,0.7086291213125099,0.29938683017861906,0.42093426416155183
535,0.7111041893786014,0.300019712201853,0.42199630314232905
540,0.7136381098732232,0.3009233759922242,0.4233363719234275
545,0.7155316244501744,0.3015533111736129,0.4242928452579035
550,0.7182539682539683,0.30255148705333207,0.42575949226638266
555,0.7212569316081331,0.303771058449849,0.4274946316665937
560,0.7239187609585038,0.3045455942465501,0.42872904272579776
565,0.7262154157335837,0.30517272782466154,0.42975312600192367
570,0.7275130385082518,0.30550222008880357,0.430306999936614
575,0.7288794627076706,0.30582581869957287,0.43086695781181433
580,0.7301775975388057,0.3063811060583835,0.43164486328972657
585,0.7307878536349174,0.3068099317554813,0.43217704327906403
590,0.7321196358907672,0.3071820348620165,0.43277905894728325
595,0.7339424703891709,0.3082082764893133,0.43411597509958166
600,0.735502879335744,0.30912979849150063,0.4353029762612452
605,0.7370444002650762,0.309589422407794,0.43602861903361756
610,0.7390819672131147,0.310598544973545,0.4373860064418488
615,0.7407864002076304,0.3114463418626221,0.43852506241597855
620,0.742585697778919,0.3123953551174723,0.43978102189781015
625,0.7447430277618957,0.31343243676808724,0.44118698605648904
630,0.7468871840020124,0.31428117805826783,0.4424040377702866
635,0.7486920777279522,0.3149992138776794,0.44343207053008227
640,0.7499845745665453,0.3155339805825243,0.44418863856456364
645,0.7512069913829982,0.3161441320953679,0.4450076026355803
650,0.7526647286821705,0.3160732451678535,0.44519272102020346
655,0.7542942942942943,0.3162360880294103,0.4456390603931588
660,0.7558229582414964,0.3164721141374838,0.44614005168867243
665,0.7572912976738694,0.31664568367523266,0.4465681410691594
670,0.7585985025737014,0.31651779177039097,0.44666781470638883
675,0.7599258100040572,0.3166066987032431,0.44698622664666576
680,0.7614889705882353,0.31681843168184315,0.4474674678053638
685,0.7630844581126488,0.316731278366112,0.4476554800126957
690,0.7645498165396557,0.3167298068378467,0.4479058154339666
695,0.7659634003021993,0.3169974755077935,0.44841594862890277


==> data/eval/grasta_sq_1.csv <==
frame_id,recall,precision,f1
205,0.0048543689320388345,0.02702702702702703,0.008230452674897118
210,0.0,0.0,nan
215,0.0,0.0,nan
220,0.017094017094017096,0.11764705882352941,0.029850746268656723
225,0.053061224489795916,0.22807017543859648,0.08609271523178806
230,0.10526315789473684,0.23008849557522124,0.14444444444444443
235,0.18565400843881857,0.2573099415204678,0.2156862745098039
240,0.25957446808510637,0.2675438596491228,0.2634989200863931
245,0.3112033195020747,0.29069767441860467,0.3006012024048096
250,0.41975308641975306,0.3090909090909091,0.35602094240837695
255,0.425531914893617,0.3194888178913738,0.36496350364963503
260,0.46320346320346323,0.31750741839762614,0.3767605633802817
265,0.4977973568281938,0.32193732193732194,0.3910034602076125
270,0.559322033898305,0.32038834951456313,0.40740740740740744
275,0.5959183673469388,0.36683417085427134,0.45412130637636083
280,0.6275303643724697,0.3069306930693069,0.4122340425531915
285,0.6967213114754098,0.3469387755102041,0.46321525885558584
290,0.703862660944206,0.311787072243346,0.4321475625823452
295,0.7748917748917749,0.3899782135076253,0.518840579710145
300,0.759493670886076,0.36511156186612576,0.4931506849315069
305,0.8240343347639485,0.3163097199341021,0.4571428571428572
310,0.8217391304347826,0.315,0.45542168674698796
315,0.8864628820960698,0.3941747572815534,0.5456989247311828
320,0.84375,0.34054054054054056,0.48523748395378685
325,0.8679245283018868,0.37398373983739835,0.5227272727272727
330,0.8428571428571429,0.3072916666666667,0.450381679389313
335,0.8786407766990292,0.2924071082390953,0.4387878787878788
340,0.8439024390243902,0.2859504132231405,0.4271604938271605
345,0.825,0.27918781725888325,0.41719342604298354
350,0.8838383838383839,0.32169117647058826,0.47169811320754723
355,0.8994708994708994,0.2972027972027972,0.4467805519053876
360,0.8736263736263736,0.2885662431941924,0.43383356070941337
365,0.872093023255814,0.2697841726618705,0.41208791208791207
370,0.8695652173913043,0.26717557251908397,0.40875912408759124
375,0.8780487804878049,0.2722117202268431,0.41558441558441556
380,0.8928571428571429,0.21645021645021645,0.34843205574912894
385,0.8823529411764706,0.2533783783783784,0.39370078740157477
390,0.9058823529411765,0.2558139534883721,0.3989637305699482
395,0.9497206703910615,0.2905982905982906,0.44502617801047123
400,0.9715909090909091,0.27099841521394613,0.4237918215613384
405,0.9720670391061452,0.30472854640980734,0.464
410,0.9479768786127167,0.2747068676716918,0.425974025974026
415,0.9664804469273743,0.2878535773710483,0.44358974358974357
420,0.9428571428571428,0.25902668759811615,0.40640394088669946
425,0.9281437125748503,0.24332810047095763,0.3855721393034826
430,0.8848484848484849,0.23322683706070288,0.36915297092288246
435,0.9245283018867925,0.23186119873817035,0.3707440100882724
440,0.9161290322580645,0.23089430894308943,0.36883116883116884
445,0.906832298136646,0.23739837398373984,0.37628865979381443
450,0.8957055214723927,0.3080168776371308,0.4583987441130298
455,0.9320987654320988,0.2796296296296296,0.43019943019943024
460,0.901840490797546,0.2934131736526946,0.4427710843373493
465,0.9141104294478528,0.3225108225108225,0.4768000000000001
470,0.9161290322580645,0.3080260303687636,0.4610389610389611
475,0.9096774193548387,0.3032258064516129,0.45483870967741935
480,0.8881118881118881,0.297423887587822,0.44561403508771935
485,0.8840579710144928,0.3065326633165829,0.4552238805970149
490,0.9285714285714286,0.2981651376146789,0.45138888888888884
495,0.9219858156028369,0.32663316582914576,0.4823747680890539
500,0.9236111111111112,0.35278514588859416,0.510556621880998
505,0.952054794520548,0.3130630630630631,0.4711864406779661
510,0.9612903225806452,0.3880208333333333,0.5528756957328386
515,0.9675324675324676,0.36341463414634145,0.5283687943262412
520,0.9430379746835443,0.3850129198966408,0.5467889908256881
525,0.9375,0.40106951871657753,0.5617977528089887
530,0.9565217391304348,0.3765281173594132,0.5403508771929825
535,0.9024390243902439,0.3474178403755869,0.5016949152542374
540,0.9017341040462428,0.35697940503432496,0.5114754098360657
545,0.8771929824561403,0.3588516746411483,0.5093378607809846
550,0.9352941176470588,0.38221153846153844,0.5426621160409556
555,0.9585798816568047,0.41012658227848103,0.574468085106383
560,0.9386503067484663,0.36778846153846156,0.5284974093264249
565,0.9419354838709677,0.35960591133004927,0.5204991087344027
570,0.8571428571428571,0.3393316195372751,0.48618784530386744
575,0.8513513513513513,0.3289817232375979,0.4745762711864406
580,0.8598726114649682,0.3543307086614173,0.5018587360594795
585,0.8,0.35327635327635326,0.49011857707509876
590,0.8636363636363636,0.34366925064599485,0.4916820702402957
595,0.8841463414634146,0.40166204986149584,0.5523809523809523
600,0.8742138364779874,0.3994252873563218,0.5483234714003945
605,0.8846153846153846,0.3484848484848485,0.5
610,0.925,0.40771349862258954,0.5659655831739963
615,0.9012345679012346,0.3967391304347826,0.550943396226415
620,0.9156626506024096,0.40425531914893614,0.5608856088560885
625,0.950920245398773,0.41114058355437666,0.5740740740740741
630,0.9440993788819876,0.3989501312335958,0.5608856088560885
635,0.9285714285714286,0.38133333333333336,0.5406427221172023
640,0.8940397350993378,0.36684782608695654,0.5202312138728324
645,0.8782051282051282,0.38055555555555554,0.5310077519379846
650,0.9261744966442953,0.3150684931506849,0.4701873935264055
655,0.9492753623188406,0.3350383631713555,0.4952741020793951
660,0.9343065693430657,0.3404255319148936,0.4990253411306043
665,0.9271523178807947,0.3309692671394799,0.4878048780487805
670,0.8987341772151899,0.31004366812227074,0.461038961038961
675,0.8980891719745223,0.31403118040089084,0.4653465346534653
680,0.9354838709677419,0.3395784543325527,0.4982817869415807
685,0.9536423841059603,0.31101511879049676,0.4690553745928338
690,0.9294871794871795,0.31521739130434784,0.47077922077922074
695,0.935064935064935,0.3404255319148936,0.4991334488734835


==> data/eval/grasta_sq_2.acc.csv <==
frame_id,recall,precision,f1
205,0.0,0.0,nan
210,0.0,0.0,nan
215,0.0018674136321195146,0.11764705882352941,0.0036764705882352945
220,0.0014114326040931546,0.04878048780487805,0.0027434842249657067
225,0.0073821692220329355,0.14942528735632185,0.014069264069264068
230,0.015647226173541962,0.19642857142857142,0.02898550724637681
235,0.0267639902676399,0.22372881355932203,0.047808764940239036
240,0.0413135593220339,0.2526997840172786,0.07101669195751138
245,0.057998129092609915,0.25655172413793104,0.09460834181078331
250,0.08102822017323275,0.2680221811460259,0.12443681613387685
255,0.10801922590437642,0.2904761904761905,0.15747741102710675
260,0.13240740740740742,0.2999475616151023,0.1837160751565762
265,0.15636983383042183,0.30456431535269707,0.20664414414414414
270,0.18045705279747834,0.3120954003407155,0.22868555735863186
275,0.2035171276790621,0.31670467502850624,0.2477974796475967
280,0.22860071758072784,0.32697947214076245,0.26907993966817495
285,0.2535639916706712,0.33680851063829786,0.28931737183587686
290,0.2785822021116139,0.345815390376334,0.30857906607635116
295,0.2994438899187224,0.35164099129269927,0.3234501347708895
300,0.31936748209217464,0.35705651254155335,0.3371620175501177
305,0.3398818695428865,0.3587693141772838,0.34907028880390345
310,0.3590119833700171,0.36108719714672244,0.36004660003678945
315,0.3758169934640523,0.3642946034619301,0.36996610558970533
320,0.39299263557241687,0.3682174594877156,0.38020186754466456
325,0.4101249599487344,0.3727069785499369,0.3905217126004272
330,0.42567567567567566,0.3751353302057019,0.39881066564358336
335,0.43946540880503143,0.37821380243572394,0.40654545454545454
340,0.451634233893822,0.38077413188913667,0.41318814277071997
345,0.46371407784648966,0.3825493285317728,0.4192394655704008
350,0.47413641942837104,0.38469199032579315,0.4247565190072259
355,0.48502284650533084,0.3879001150436489,0.43105846963714983
360,0.49525833878351866,0.3905867182462927,0.4367385192127461
365,0.5048228969006958,0.3911179173047473,0.4407551858626998
370,0.5127027854300582,0.3923405750424548,0.44451816221595625
375,0.5209585280807182,0.3945830523713194,0.44904876099120705
380,0.5273434685496073,0.39570717993079585,0.4521389961389961
385,0.5337070777855641,0.3951232166018158,0.45407661350424805
390,0.5393893962109854,0.39634451677516275,0.45693337951737667
395,0.5451953047284303,0.3969963299208036,0.45944057898119434
400,0.5510204081632653,0.39770661445951616,0.46197579662668864
405,0.5573460908976458,0.399386530741125,0.4653265011168046
410,0.5628301191499816,0.40001746038674757,0.46765839095710754
415,0.5679145668346532,0.400287550744249,0.4695902371266991
420,0.5727683019752652,0.4000818833162743,0.4710986838933616
425,0.5775551102204409,0.40050027793218457,0.4730018053504021
430,0.5831980746627862,0.4012939998459524,0.4754408778773983
435,0.5880227720604335,0.4010902845194534,0.47689234184239737
440,0.5927829532069815,0.40193124478164594,0.47904813412655495
445,0.5973488420832024,0.40291914051456035,0.4812376007766662
450,0.6014567090685269,0.4041915135638206,0.4834766116230647
455,0.6059160305343512,0.4037953077412229,0.4846257355747023
460,0.6101244649972942,0.4044482128880772,0.4864387833147026
465,0.6138083988235862,0.40534258787570043,0.48825480833764795
470,0.6180030257186082,0.4060510048768366,0.49009279220170593
475,0.6216203682233455,0.4068475687488618,0.491808692142582
480,0.6249886291276266,0.4083263996196363,0.49394298860491037
485,0.6283967694435768,0.40977071694599626,0.4960636855175328
490,0.6312286539977231,0.41126294468376456,0.49803941890794773
495,0.6349097162510748,0.4134725760842176,0.5008053987147532
500,0.6383455152308928,0.4149456223223113,0.502954344967627
505,0.641981974498484,0.41556660841510956,0.5045371458414937
510,0.6447949011276353,0.4167855067870913,0.5063039363510955
515,0.6478391959798995,0.41788761247828227,0.5080551089252499
520,0.6506862861437444,0.4192578244469365,0.5099431157679372
525,0.6534988713318285,0.42077433905525624,0.511928535495968
530,0.6562200681966208,0.4216642048252093,0.5134215614274367
535,0.6586801494170471,0.42233996225867326,0.5146748824387871
540,0.6611776076128169,0.42303667411882223,0.5159540523292916
545,0.6634094568877178,0.4244702025523943,0.5176998100786817
550,0.6655852348509427,0.42599727753039707,0.5194980586348544
555,0.6675545138149016,0.4276029936986738,0.5212917897305767
560,0.6697578387458006,0.4285586331982355,0.522673585034478
565,0.6718739223394717,0.4298890139229055,0.5243073776557812
570,0.673680989937449,0.43102923264311815,0.5257056451612904
575,0.6756421433840789,0.43218721177151925,0.5271640307156966
580,0.677771528765673,0.43372499206097176,0.5289561333298909
585,0.6798655089116667,0.4352651048088779,0.5307391409604627
590,0.6822164948453608,0.4366545694490267,0.5324884329108831
595,0.6845052497613745,0.4382384095168256,0.5343632796006061
600,0.686390346604657,0.43955889159438954,0.535919328720742
605,0.6887530258829371,0.4408884121024296,0.5376276359936529
610,0.6908879077753249,0.4426329332730951,0.5395749775516312
615,0.6928974001575662,0.44396769308430084,0.5411795332986227
620,0.6951182988918838,0.44578035570237773,0.5432035199400861
625,0.6973536202711503,0.4477515490173718,0.5453493217278578
630,0.6994173961413473,0.44810834130512256,0.5462444266605693
635,0.7016766571105899,0.4493296493407755,0.5478408320144699
640,0.7037662895603609,0.4507300608995524,0.5495186232961725
645,0.7053973650658734,0.45222872089221494,0.5511295089043599
650,0.7068781882392511,0.45265273889008545,0.5518961857452349
655,0.7086094551504228,0.4542158396132518,0.5535855473361566
660,0.7104014047795429,0.45587717444890485,0.5553660864622546
665,0.7121323229854152,0.45759162303664924,0.5571669907245083
670,0.7137094605496692,0.45907424064208124,0.5587486052337944
675,0.7153168029403149,0.46055970917072503,0.5603413204260246
680,0.716791517197721,0.46216772394088335,0.5619836419848828
685,0.7183091232103668,0.4633533882737584,0.563326606087304
690,0.7198416394969726,0.46488970588235295,0.5649330869362142
695,0.7212408665555698,0.46617064642815714,0.5663096867702713


==> data/eval/grasta_sq_2.csv <==
frame_id,recall,precision,f1
205,0.0,0.0,nan
210,0.0,0.0,nan
215,0.005698005698005698,0.16666666666666666,0.011019283746556476
220,0.0,0.0,nan
225,0.03197674418604651,0.2391304347826087,0.05641025641025642
230,0.05747126436781609,0.24691358024691357,0.09324009324009325
235,0.09243697478991597,0.25984251968503935,0.13636363636363635
240,0.13934426229508196,0.30357142857142855,0.19101123595505615
245,0.184,0.2633587786259542,0.21664050235478807
250,0.27956989247311825,0.2913165266106443,0.28532235939643347
255,0.3663101604278075,0.35309278350515466,0.35958005249343833
260,0.39509536784741145,0.3318077803203661,0.36069651741293535
265,0.43315508021390375,0.3220675944333996,0.36944127708095775
270,0.47643979057591623,0.3466666666666667,0.40132304299889743
275,0.5091383812010444,0.3403141361256545,0.40794979079497906
280,0.5761421319796954,0.3886986301369863,0.46421267893660534
285,0.6282051282051282,0.4029605263157895,0.4909819639278558
290,0.6821705426356589,0.4118564742589704,0.5136186770428016
295,0.660574412532637,0.4009508716323296,0.4990138067061144
300,0.6813471502590673,0.4071207430340557,0.5096899224806201
305,0.7300771208226221,0.3736842105263158,0.494342906875544
310,0.7410256410256411,0.3837981407702523,0.505686789151356
315,0.7282051282051282,0.4011299435028249,0.517304189435337
320,0.766497461928934,0.41597796143250687,0.5392857142857144
325,0.7930174563591023,0.43089430894308944,0.5583845478489904
330,0.7851851851851852,0.40717029449423814,0.5362563237774031
335,0.7696078431372549,0.4243243243243243,0.5470383275261325
340,0.7536585365853659,0.42213114754098363,0.5411558669001751
345,0.775609756097561,0.4113842173350582,0.5376162299239222
350,0.7536585365853659,0.42386831275720166,0.5425812115891133
355,0.7864077669902912,0.4506258692628651,0.5729442970822282
360,0.7874396135265701,0.44474761255115963,0.5684394071490846
365,0.7860576923076923,0.4012269938650307,0.5312753858651502
370,0.75,0.41888297872340424,0.5375426621160408
375,0.7834549878345499,0.4478442280945758,0.5699115044247789
380,0.7425,0.42428571428571427,0.54
385,0.7595907928388747,0.38125802310654683,0.5076923076923077
390,0.7400990099009901,0.4302158273381295,0.5441310282074613
395,0.7555555555555555,0.4146341463414634,0.5354330708661418
400,0.7679012345679013,0.4174496644295302,0.5408695652173913
405,0.8009950248756219,0.44972067039106145,0.5760286225402504
410,0.7828282828282829,0.4189189189189189,0.545774647887324
415,0.7823834196891192,0.40866035182679294,0.5368888888888889
420,0.7786259541984732,0.3938223938223938,0.5230769230769231
425,0.7797029702970297,0.41392904073587383,0.5407725321888412
430,0.8283582089552238,0.4269230769230769,0.5634517766497461
435,0.8029925187032418,0.3946078431372549,0.5291700903861956
440,0.8048780487804879,0.43137254901960786,0.5617021276595745
445,0.8063725490196079,0.4392523364485981,0.5687121866897148
450,0.7926829268292683,0.45454545454545453,0.5777777777777777
455,0.8149038461538461,0.39055299539170507,0.5280373831775701
460,0.8120481927710843,0.42929936305732486,0.5616666666666666
465,0.7946859903381642,0.4422043010752688,0.5682210708117444
470,0.829683698296837,0.43439490445859874,0.5702341137123745
475,0.8077858880778589,0.4409030544488712,0.5704467353951891
480,0.7966903073286052,0.4773371104815864,0.5969884853852967
485,0.8047058823529412,0.4776536312849162,0.5994741454864154
490,0.7798594847775175,0.48613138686131385,0.5989208633093526
495,0.8341232227488151,0.5301204819277109,0.6482504604051564
500,0.8337408312958435,0.4906474820143885,0.6177536231884058
505,0.8529411764705882,0.4444444444444444,0.584382871536524
510,0.8145363408521303,0.4843517138599106,0.6074766355140186
515,0.8345864661654135,0.47776183644189385,0.6076642335766425
520,0.8251231527093597,0.49777117384843983,0.6209453197405005
525,0.8256658595641646,0.5097159940209267,0.6303142329020331
530,0.828009828009828,0.47132867132867134,0.6007130124777184
535,0.818407960199005,0.46078431372549017,0.589605734767025
540,0.8270676691729323,0.46348314606741575,0.594059405940594
545,0.8056872037914692,0.5159332321699545,0.6290471785383903
550,0.8081534772182254,0.5282131661442007,0.6388625592417062
555,0.7985611510791367,0.5405844155844156,0.6447241045498548
560,0.8181818181818182,0.48857142857142855,0.6118067978533095
565,0.8151658767772512,0.5196374622356495,0.6346863468634686
570,0.7990430622009569,0.5099236641221374,0.6225535880708294
575,0.8177339901477833,0.5147286821705427,0.631779257849667
580,0.8345679012345679,0.5504885993485342,0.6633954857703631
585,0.8353808353808354,0.5537459283387622,0.6660137120470128
590,0.8596059113300493,0.5394126738794436,0.6628679962013295
595,0.8666666666666667,0.5671140939597316,0.6855983772819472
600,0.8371501272264631,0.5474209650582362,0.6619718309859155
605,0.8771929824561403,0.5434782608695652,0.6711409395973155
610,0.8654822335025381,0.5961538461538461,0.7060041407867496
615,0.8626943005181347,0.5577889447236181,0.6775178026449644
620,0.884020618556701,0.6125,0.7236286919831224
625,0.8877551020408163,0.635036496350365,0.7404255319148937
630,0.8853333333333333,0.474964234620887,0.6182495344506518
635,0.9069148936170213,0.5553745928338762,0.6888888888888889
640,0.8926701570680629,0.5789473684210527,0.7023686920700309
645,0.8552631578947368,0.604089219330855,0.7080610021786492
650,0.8433420365535248,0.4879154078549849,0.6181818181818182
655,0.8682170542635659,0.6131386861313869,0.7187165775401071
660,0.8795811518324608,0.631578947368421,0.7352297592997812
665,0.8817204301075269,0.6507936507936508,0.7488584474885845
670,0.8719346049046321,0.625,0.7281001137656429
675,0.8808864265927978,0.6309523809523809,0.7352601156069364
680,0.8684931506849315,0.6563146997929606,0.7476415094339622
685,0.8763736263736264,0.5929368029739777,0.7073170731707318
690,0.8783783783783784,0.6461232604373758,0.7445589919816725
695,0.871866295264624,0.6173570019723866,0.722863741339492


==> data/eval/olsd_sq_1.acc.csv <==
frame_id,recall,precision,f1
205,0.009708737864077669,0.05263157894736842,0.01639344262295082
210,0.07582938388625593,0.38095238095238093,0.12648221343873517
215,0.10658307210031348,0.4722222222222222,0.1739130434782609
220,0.1444954128440367,0.5650224215246636,0.23013698630136986
225,0.1683079677708147,0.632996632996633,0.26591230551626593
230,0.19281524926686217,0.6778350515463918,0.3002283105022831
235,0.22985633978763273,0.6878504672897197,0.3445692883895131
240,0.25381263616557737,0.6976047904191617,0.3722044728434505
245,0.2797303803562831,0.7146371463714637,0.4020761245674741
250,0.3103448275862069,0.7178464606181456,0.4333433644297322
255,0.3311154598825832,0.7127211457455771,0.4521646178514164
260,0.3492462311557789,0.7102189781021898,0.4682386910490857
265,0.3677397942250249,0.7021546261089987,0.48268351121759956
270,0.38935056940597107,0.6981236203090507,0.49990120529539617
275,0.4021179164281626,0.7000498256103638,0.510816215233594
280,0.41512964448008555,0.6992345790184602,0.5209661187520966
285,0.4286072772898369,0.7020139745170572,0.5322530383296976
290,0.44144144144144143,0.6976395653802923,0.5407289095397125
295,0.4553832321870083,0.6976584022038568,0.5510675914592683
300,0.4673495518565941,0.6965648854961832,0.5593869731800767
305,0.47794267127464934,0.6949453148093409,0.5663695495061432
310,0.487279083317149,0.6961709211986682,0.5732891580029704
315,0.4985124581628858,0.6967255717255717,0.5811836115326252
320,0.5091038914673331,0.6930741190765493,0.5870124524030051
325,0.5178878568971448,0.692661605705084,0.5926582029327822
330,0.524734395750332,0.6930497697873274,0.5972602739726027
335,0.5335473515248796,0.6942355889724311,0.603376293338174
340,0.5404817404817405,0.6951828902658405,0.6081482776709215
345,0.547550866616428,0.6933206106870229,0.6118736842105265
350,0.5546612029855115,0.692490407454778,0.6159596944579879
355,0.5613785246368556,0.6904887020493957,0.6192757835205404
360,0.5674625208217657,0.6894923258559622,0.6225538719256835
365,0.5729392624728851,0.6888345558272209,0.6255643549700244
370,0.5776834284197957,0.687401326176192,0.627784586547473
375,0.582911310219452,0.6867064402631177,0.6305660907430819
380,0.5881306392171813,0.685528069915568,0.6331053351573187
385,0.592984202015176,0.6838330225218764,0.6351765489673551
390,0.5966622000243635,0.6824578514699735,0.6366826985571299
395,0.600619933237959,0.6835820895522388,0.6394212463510598
400,0.6052078468005605,0.6839535497492742,0.6421756907446413
405,0.6102024476724236,0.6840620592383639,0.6450247853947527
410,0.6148497083894123,0.6825199203187251,0.6469199905593581
415,0.6195711929631665,0.68146087797799,0.6490439990785533
420,0.6233009708737864,0.6797647058823529,0.6503095104108048
425,0.6272120377238529,0.6783176713270685,0.6517645763365083
430,0.6296604873984587,0.6758327744243238,0.6519301272374382
435,0.6319024690093228,0.6731419840663538,0.6518706404565631
440,0.6332190399354578,0.6696171483416871,0.6509096563520448
445,0.635010419767788,0.6676752921535893,0.6509333197701034
450,0.6365234375,0.6662577941326792,0.6510512910153323
455,0.6370890213420496,0.6646274195165981,0.650566926814902
460,0.6383341221012778,0.664695446481372,0.6512481290135678
465,0.639261744966443,0.6644704970448599,0.6516224048648391
470,0.6404484057704677,0.6642523587153341,0.6521332335329341
475,0.6416017394455518,0.6637922954353735,0.6525084074261759
480,0.6421608085144441,0.6630344445470496,0.6524307133121308
485,0.6424595812350914,0.662053896576839,0.6521095816706272
490,0.6429007766820839,0.6611325495826976,0.6518892133439519
495,0.6438793103448276,0.6600972160848432,0.6518874099934541
500,0.6451805177111717,0.6593856061265339,0.6522057241230902
505,0.6475189234650968,0.6588789045785195,0.6531495227995758
510,0.6502283105022831,0.6587047939444912,0.6544391059118445
515,0.6525944749569637,0.6585870284579749,0.6555770576851814
520,0.6538803916808287,0.6580340418600863,0.6559506413378795
525,0.655188943037469,0.6579749679075738,0.6565790000400304
530,0.6562549297996529,0.6580716602072293,0.6571620394139251
535,0.6566734153558635,0.6579542794725755,0.6573132234303752
540,0.6562427967729543,0.6578096118299446,0.6570252702027001
545,0.655771272561808,0.6574165589599331,0.6565928850753635
550,0.6555855046421084,0.6569134968864881,0.6562488289301105
555,0.6557486136783733,0.6564280956257864,0.6560881787246633
560,0.6551724137931034,0.6560831077620894,0.6556274445297364
565,0.6546991259120133,0.6550777014817492,0.6548883589854758
570,0.65406872901336,0.6541154615604459,0.6540920944521845
575,0.6523153057617532,0.6522230861666785,0.6522691927046516
580,0.6502587050762131,0.6512605042016807,0.6507592190889371
585,0.6486131285882272,0.6503224911575005,0.6494666851364455
590,0.6477996030388063,0.6492214829549352,0.6485097636176773
595,0.6477157360406092,0.6495622072897577,0.6486376575843839
600,0.6473818133119057,0.6494256734063276,0.6484021327252607
605,0.6467196819085487,0.6479649425668946,0.6473417133760074
610,0.6460983606557377,0.6473718791064389,0.6467344929438792
615,0.6454061770049312,0.6471277080215991,0.6462657960562648
620,0.6451405828732828,0.6469679412900734,0.6460529699151454
625,0.6452576075217584,0.6464074333354547,0.6458320086475487
630,0.6456420576028172,0.6460076763354936,0.6458248152225192
635,0.6453662182361734,0.6454868248925435,0.645426515930113
640,0.645276732276177,0.6443225925697739,0.6447993094518774
645,0.6454195440933814,0.643688669470348,0.6445529447665548
650,0.645530523255814,0.6432709716354859,0.644398766700925
655,0.6454654654654655,0.642455762792922,0.6439570974893642
660,0.6454399237505213,0.6416558095463698,0.6435423039230245
665,0.6455897980871413,0.6411609498680739,0.6433677521842733
670,0.6456481048198409,0.6409243990245035,0.643277580278571
675,0.6459746131107633,0.6409592822636301,0.6434571750238157
680,0.6466567095588235,0.6404392103316835,0.6435329426897242
685,0.6473603280369041,0.6392778808840898,0.6432937181663837
690,0.648264182895851,0.638567615658363,0.6433793663688059
695,0.648945100453299,0.6379139619320057,0.6433822509501483


==> data/eval/olsd_sq_1.csv <==
frame_id,recall,precision,f1
205,0.009708737864077669,0.05263157894736842,0.01639344262295082
210,0.1388888888888889,0.6521739130434783,0.22900763358778628
215,0.16666666666666666,0.6,0.2608695652173913
220,0.24786324786324787,0.7341772151898734,0.3706070287539936
225,0.2530612244897959,0.8378378378378378,0.3887147335423197
230,0.30364372469635625,0.8241758241758241,0.4437869822485207
235,0.4430379746835443,0.7142857142857143,0.5468749999999999
240,0.41702127659574467,0.7368421052631579,0.5326086956521738
245,0.47717842323651455,0.7931034482758621,0.5958549222797928
250,0.5720164609053497,0.7315789473684211,0.6420323325635104
255,0.5361702127659574,0.6847826086956522,0.6014319809069213
260,0.5497835497835498,0.6939890710382514,0.6135265700483092
265,0.5947136563876652,0.6490384615384616,0.6206896551724137
270,0.6652542372881356,0.6709401709401709,0.6680851063829787
275,0.5714285714285714,0.717948717948718,0.6363636363636365
280,0.5991902834008097,0.6915887850467289,0.6420824295010846
285,0.6352459016393442,0.7311320754716981,0.6798245614035089
290,0.6609442060085837,0.652542372881356,0.6567164179104478
295,0.70995670995671,0.6978723404255319,0.703862660944206
300,0.6919831223628692,0.6833333333333333,0.6876310272536688
305,0.6909871244635193,0.6736401673640168,0.6822033898305085
310,0.6869565217391305,0.7149321266968326,0.7006651884700665
315,0.7510917030567685,0.7049180327868853,0.7272727272727273
320,0.7633928571428571,0.6404494382022472,0.6965376782077393
325,0.75,0.6853448275862069,0.7162162162162162
330,0.7142857142857143,0.7009345794392523,0.7075471698113207
335,0.7912621359223301,0.7180616740088106,0.7528868360277137
340,0.751219512195122,0.7162790697674418,0.7333333333333333
345,0.775,0.6540084388185654,0.7093821510297482
350,0.7929292929292929,0.6738197424892703,0.728538283062645
355,0.8042328042328042,0.6440677966101694,0.7152941176470587
360,0.8021978021978022,0.6636363636363637,0.72636815920398
365,0.8023255813953488,0.6699029126213593,0.7301587301587301
370,0.7950310559006211,0.6432160804020101,0.7111111111111112
375,0.823170731707317,0.6650246305418719,0.7356948228882834
380,0.8273809523809523,0.6495327102803738,0.7277486910994764
385,0.8176470588235294,0.6318181818181818,0.7128205128205128
390,0.7705882352941177,0.6359223300970874,0.696808510638298
395,0.7821229050279329,0.7253886010362695,0.7526881720430108
400,0.8238636363636364,0.6971153846153846,0.7552083333333334
405,0.8491620111731844,0.6877828054298643,0.76
410,0.8497109826589595,0.630901287553648,0.7241379310344827
415,0.8547486033519553,0.6455696202531646,0.7355769230769231
420,0.8171428571428572,0.6190476190476191,0.7044334975369458
425,0.844311377245509,0.6238938053097345,0.7175572519083969
430,0.7696969696969697,0.5772727272727273,0.6597402597402597
435,0.7672955974842768,0.5622119815668203,0.648936170212766
440,0.7161290322580646,0.5186915887850467,0.6016260162601627
445,0.7453416149068323,0.5797101449275363,0.6521739130434783
450,0.7300613496932515,0.5979899497487438,0.6574585635359116
455,0.6728395061728395,0.5797872340425532,0.6228571428571428
460,0.7177914110429447,0.6685714285714286,0.6923076923076924
465,0.6993865030674846,0.6514285714285715,0.6745562130177515
470,0.7225806451612903,0.6511627906976745,0.6850152905198778
475,0.7225806451612903,0.6363636363636364,0.6767371601208458
480,0.6853146853146853,0.6125,0.6468646864686469
485,0.6666666666666666,0.5935483870967742,0.6279863481228668
490,0.6785714285714286,0.5974842767295597,0.6354515050167224
495,0.723404255319149,0.5930232558139535,0.6517571884984026
500,0.75,0.6136363636363636,0.6749999999999999
505,0.8356164383561644,0.6288659793814433,0.7176470588235294
510,0.8580645161290322,0.6487804878048781,0.7388888888888888
515,0.8376623376623377,0.6515151515151515,0.7329545454545454
520,0.7531645569620253,0.6230366492146597,0.6819484240687679
525,0.75625,0.654054054054054,0.7014492753623188
530,0.7391304347826086,0.664804469273743,0.7000000000000001
535,0.6890243902439024,0.6494252873563219,0.668639053254438
540,0.6242774566473989,0.6467065868263473,0.6352941176470588
545,0.6198830409356725,0.6272189349112426,0.6235294117647059
550,0.6411764705882353,0.6193181818181818,0.630057803468208
555,0.6686390532544378,0.6208791208791209,0.6438746438746439
560,0.6073619631901841,0.6265822784810127,0.6168224299065421
565,0.6129032258064516,0.572289156626506,0.5919003115264798
570,0.5974025974025974,0.5714285714285714,0.584126984126984
575,0.4864864864864865,0.4768211920529801,0.4816053511705686
580,0.46496815286624205,0.5488721804511278,0.5034482758620691
585,0.4967741935483871,0.5539568345323741,0.5238095238095238
590,0.5714285714285714,0.55,0.5605095541401274
595,0.6402439024390244,0.6818181818181818,0.660377358490566
600,0.6163522012578616,0.6363636363636364,0.6261980830670926
605,0.5833333333333334,0.5229885057471264,0.5515151515151516
610,0.5875,0.5911949685534591,0.5893416927899686
615,0.5802469135802469,0.6225165562913907,0.6006389776357828
620,0.6204819277108434,0.6319018404907976,0.6261398176291794
625,0.656441717791411,0.5977653631284916,0.6257309941520467
630,0.6832298136645962,0.6111111111111112,0.6451612903225806
635,0.6168831168831169,0.59375,0.6050955414012739
640,0.6357615894039735,0.5393258426966292,0.5835866261398176
645,0.6602564102564102,0.5852272727272727,0.6204819277108433
650,0.6577181208053692,0.6012269938650306,0.6282051282051282
655,0.6376811594202898,0.5569620253164557,0.5945945945945945
660,0.6423357664233577,0.5569620253164557,0.5966101694915253
665,0.6622516556291391,0.591715976331361,0.625
670,0.6518987341772152,0.6167664670658682,0.6338461538461538
675,0.6815286624203821,0.6445783132530121,0.6625386996904024
680,0.7225806451612903,0.5925925925925926,0.6511627906976744
685,0.7284768211920529,0.5392156862745098,0.6197183098591548
690,0.75,0.5763546798029556,0.6518105849582173
695,0.7272727272727273,0.5773195876288659,0.6436781609195402


==> data/eval/olsd_sq_2.acc.csv <==
frame_id,recall,precision,f1
205,0.005494505494505495,0.08695652173913043,0.010335917312661501
210,0.08611111111111111,0.5688073394495413,0.14957780458383593
215,0.13258636788048553,0.6283185840707964,0.21896684656900542
220,0.1714890613973183,0.6768802228412256,0.27364864864864863
225,0.19875070982396364,0.68762278978389,0.3083700440528634
230,0.24182076813655762,0.7275320970042796,0.36298932384341637
235,0.27696674776966745,0.7399783315276273,0.40306875184420177
240,0.3128531073446328,0.7605150214592274,0.44333249937453084
245,0.33925787340193325,0.7678193366266761,0.4705882352941176
250,0.369935736239173,0.7657605552342395,0.4988696307460438
255,0.3953959018466987,0.7718518518518519,0.5229173636667782
260,0.4166666666666667,0.7748600947051227,0.5419238295950625
265,0.4371538133787814,0.7820121951219512,0.5608089641978682
270,0.45587076438140267,0.7921944539541254,0.5787170188820807
275,0.47536178787323685,0.7984615384615384,0.5959352394075094
280,0.49478899709550656,0.8084868788386377,0.6138844727080021
285,0.5108121095627103,0.817902026160554,0.6288700453559456
290,0.5257918552036199,0.8264580369843528,0.6426991150442477
295,0.5380008555539711,0.8325242718446602,0.6536162841056733
300,0.5506149479659413,0.8391349124613801,0.6649257385343561
305,0.5620184899845917,0.8427031189834424,0.6743182868587275
310,0.5728784543898263,0.8470439341891159,0.6834925961047488
315,0.5823996265172736,0.8516811742618194,0.6917585083523948
320,0.5914974336085695,0.8545864904078672,0.6991097922848665
325,0.5994873438000641,0.8565542499618496,0.7053279718522241
330,0.6071867321867321,0.8575766338924233,0.7109805801965956
335,0.6133058176100629,0.8586956521739131,0.7155468929144692
340,0.61883619875307,0.8610672975814931,0.7201275145652413
345,0.6241360494725354,0.8637050088094639,0.7246330904867491
350,0.6297562686305453,0.8665701532151043,0.7294237116019294
355,0.6344559147063801,0.8698375870069606,0.7337312848615324
360,0.6391432308698496,0.8727394507702613,0.7378952336007549
365,0.6438172043010753,0.8745569756202342,0.7416549023179562
370,0.6473829201101928,0.8764114782969025,0.7446855332071651
375,0.6511610653609318,0.8787545054064878,0.7480291473132484
380,0.6543699113769004,0.879953492878597,0.7505785123966943
385,0.657323055360897,0.8804204993429697,0.7526881720430106
390,0.6599427558947799,0.8820475453137808,0.7549994152730675
395,0.6626434113668015,0.883934890304317,0.7574574536633437
400,0.6650090415913201,0.8853065084687474,0.7595058085930296
405,0.6676948256326325,0.8860579734358032,0.761532110421079
410,0.6704950251811816,0.8867679311185119,0.7636134718287693
415,0.6733261339092873,0.8872638153213693,0.7656308626394243
420,0.6754586483793447,0.8879642471875482,0.7672692166849763
425,0.6774119667907244,0.8888805409466567,0.7688708367181154
430,0.6783455532546034,0.8888888888888888,0.7694749539711764
435,0.6799868622728268,0.889573188198224,0.7707867957309505
440,0.6818717207409787,0.8905670932102651,0.7723702962491283
445,0.6839044325683747,0.8909289468295679,0.7738091709399175
450,0.6851148953631514,0.8915960216273947,0.7748353975113845
455,0.6858678184009642,0.8917983544469114,0.7753931754953728
460,0.6865253111624933,0.8928342930262316,0.7762049114219761
465,0.6876717612458416,0.8933358386571464,0.7771269785054622
470,0.6892965204236006,0.8938205002452182,0.7783472133247917
475,0.6904419607661272,0.8936910979050363,0.7790277850452619
480,0.691258073319385,0.8937896965419901,0.7795845088484227
485,0.6917585114452725,0.8945758799769187,0.780201806698372
490,0.692705140555215,0.8953534438847699,0.781099563038487
495,0.694067067927773,0.8962416032865153,0.7823032006396433
500,0.695339896066585,0.8962587812448947,0.7831176246669204
505,0.6967230136644931,0.8966752191575796,0.7841533247633516
510,0.6977447295309691,0.8970951305352735,0.78496081630777
515,0.6985326633165829,0.8975670230900357,0.7856400054256907
520,0.6992207586725209,0.8982215447154471,0.7863259269144369
525,0.7000856231026699,0.8987708603977216,0.7870832239432922
530,0.7007394352706793,0.899124963130469,0.7876321512391533
535,0.7018450741425499,0.8991637260115048,0.7883449883449883
540,0.7028101999851312,0.8986643851894102,0.7887611856239961
545,0.7039232908798126,0.8986170809194544,0.7894434411426695
550,0.7051656393064417,0.8984934778614735,0.790176317330802
555,0.7065132466794517,0.8985546522131888,0.7910453695972007
560,0.7077967525195968,0.8982147615241141,0.7917172270716718
565,0.7087385336919788,0.8979377839916113,0.7921982808464711
570,0.7095798205058471,0.8978020560024087,0.7926706541346245
575,0.7102474683119845,0.8975760657682854,0.7929988768251591
580,0.711218447083733,0.8975076190873794,0.7935769656699889
585,0.712051968401123,0.8977282080829698,0.7941818976188743
590,0.7131765463917525,0.8981256085686465,0.7950366326677202
595,0.7143175310213172,0.8983274647887324,0.7958243238453087
600,0.715300254532885,0.8986222415222455,0.7965496728138014
605,0.7166221836012662,0.8985873837412928,0.7973549267079887
610,0.7176845719892078,0.8988211803555658,0.7981042977207248
615,0.7190170292709532,0.8993367443623271,0.7991311229730412
620,0.7200958370769691,0.8997829503779657,0.7999733830183656
625,0.7209164643893198,0.9000332606526479,0.8005785572229253
630,0.7216383171824223,0.9000912908526566,0.8010464398297098
635,0.7226131526366084,0.9001839760470401,0.8016834259645966
640,0.7236144923385365,0.9004241063473395,0.8023946390573887
645,0.7246068848278793,0.9004647560030984,0.803020550418387
650,0.7254890969224732,0.9005949688598169,0.8036138406370791
655,0.7262997365867184,0.900880451231256,0.8042246818439999
660,0.7271105989519028,0.9011799911585677,0.8048410119354936
665,0.727722100002716,0.9009112000268988,0.8051081730769231
670,0.7282310546980046,0.9008649367930806,0.8054010647473456
675,0.7287399792260367,0.9009252247209509,0.8057363291027415
680,0.7292150242667229,0.9012257139131569,0.806146847845104
685,0.7295171909290417,0.9011489059575292,0.8063007132338078
690,0.7296744811882213,0.9015890270806024,0.8065729445246915
695,0.7298295090373029,0.9017676127724278,0.8067391211936576


==> data/eval/olsd_sq_2.csv <==
frame_id,recall,precision,f1
205,0.005494505494505495,0.08695652173913043,0.010335917312661501
210,0.16853932584269662,0.6976744186046512,0.2714932126696833
215,0.22792022792022792,0.6837606837606838,0.3418803418803419
220,0.29190751445086704,0.7593984962406015,0.42171189979123175
225,0.311046511627907,0.7133333333333334,0.4331983805668017
230,0.45977011494252873,0.8333333333333334,0.5925925925925926
235,0.484593837535014,0.7792792792792793,0.5975820379965457
240,0.5546448087431693,0.8388429752066116,0.6677631578947367
245,0.5386666666666666,0.8015873015873016,0.6443381180223285
250,0.6344086021505376,0.7564102564102564,0.6900584795321638
255,0.6390374331550802,0.8074324324324325,0.7134328358208956
260,0.6457765667574932,0.7953020134228188,0.7127819548872181
265,0.6737967914438503,0.8372093023255814,0.7466666666666667
270,0.6858638743455497,0.8821548821548821,0.7717231222385862
275,0.7336814621409922,0.8541033434650456,0.7893258426966292
280,0.7639593908629442,0.9066265060240963,0.8292011019283746
285,0.7512820512820513,0.9242902208201893,0.8288543140028288
290,0.7674418604651163,0.9310344827586207,0.8413597733711049
295,0.7493472584856397,0.9140127388535032,0.8235294117647058
300,0.7797927461139896,0.9318885448916409,0.849083215796897
305,0.7789203084832905,0.8938053097345132,0.8324175824175823
310,0.7897435897435897,0.913946587537092,0.8473177441540579
315,0.782051282051282,0.9298780487804879,0.8495821727019499
320,0.7893401015228426,0.9040697674418605,0.8428184281842819
325,0.7780548628428927,0.8914285714285715,0.8308921438082556
330,0.7851851851851852,0.8760330578512396,0.828125
335,0.7598039215686274,0.8806818181818182,0.8157894736842105
340,0.7560975609756098,0.9117647058823529,0.8266666666666665
345,0.7609756097560976,0.9230769230769231,0.8342245989304813
350,0.7804878048780488,0.9329446064139941,0.8499335989375829
355,0.7645631067961165,0.9516616314199395,0.8479138627187078
360,0.7729468599033816,0.9467455621301775,0.851063829787234
365,0.78125,0.9206798866855525,0.8452535760728219
370,0.7547619047619047,0.9269005847953217,0.8320209973753281
375,0.7712895377128953,0.9462686567164179,0.8498659517426272
380,0.7625,0.9159159159159159,0.8321964529331515
385,0.7621483375959079,0.8948948948948949,0.8232044198895028
390,0.7524752475247525,0.9353846153846154,0.8340192043895747
395,0.7604938271604939,0.9476923076923077,0.8438356164383561
400,0.7530864197530864,0.9327217125382263,0.8333333333333333
405,0.7711442786069652,0.9117647058823529,0.8355795148247979
410,0.7828282828282829,0.9117647058823529,0.8423913043478262
415,0.7927461139896373,0.9053254437869822,0.845303867403315
420,0.7659033078880407,0.9148936170212766,0.8337950138504155
425,0.7599009900990099,0.9246987951807228,0.8342391304347826
430,0.7189054726368159,0.8892307692307693,0.7950481430536452
435,0.7531172069825436,0.9179331306990881,0.8273972602739725
440,0.7658536585365854,0.9317507418397626,0.8406961178045516
445,0.7769607843137255,0.9057142857142857,0.8364116094986808
450,0.7414634146341463,0.9212121212121213,0.8216216216216217
455,0.7211538461538461,0.9009009009009009,0.801068090787717
460,0.7180722891566265,0.9430379746835443,0.8153214774281805
465,0.7439613526570048,0.9166666666666666,0.8213333333333332
470,0.7712895377128953,0.9161849710982659,0.8375165125495377
475,0.7493917274939172,0.8876080691642652,0.8126649076517151
480,0.7328605200945626,0.8985507246376812,0.8072916666666666
485,0.7176470588235294,0.9355828220858896,0.8122503328894807
490,0.7423887587822015,0.9351032448377581,0.8276762402088774
495,0.7677725118483413,0.9418604651162791,0.8459530026109662
500,0.7677261613691931,0.8971428571428571,0.8274044795783926
505,0.7769607843137255,0.9188405797101449,0.8419654714475431
510,0.7593984962406015,0.9209726443768997,0.8324175824175825
515,0.7468671679197995,0.9254658385093167,0.826629680998613
520,0.7413793103448276,0.9376947040498442,0.828060522696011
525,0.7530266343825666,0.9311377245508982,0.8326639892904952
530,0.742014742014742,0.9207317073170732,0.8217687074829932
535,0.7736318407960199,0.9014492753623189,0.8326639892904953
540,0.7669172932330827,0.8693181818181818,0.8149134487350199
545,0.7748815165876777,0.8958904109589041,0.8310038119440915
550,0.7865707434052758,0.8913043478260869,0.8356687898089172
555,0.7961630695443646,0.9021739130434783,0.8458598726114649
560,0.7942583732057417,0.8783068783068783,0.8341708542713568
565,0.7725118483412322,0.8810810810810811,0.8232323232323233
570,0.7679425837320574,0.889196675900277,0.8241335044929397
575,0.7586206896551724,0.8825214899713467,0.8158940397350993
580,0.782716049382716,0.8929577464788733,0.8342105263157894
585,0.773955773955774,0.9130434782608695,0.8377659574468086
590,0.7980295566502463,0.9257142857142857,0.8571428571428571
595,0.8051282051282052,0.9127906976744186,0.8555858310626703
600,0.7938931297709924,0.9203539823008849,0.8524590163934425
605,0.8220551378446115,0.8961748633879781,0.8575163398692809
610,0.8045685279187818,0.9161849710982659,0.8567567567567567
615,0.8316062176165803,0.9385964912280702,0.8818681318681318
620,0.8118556701030928,0.9347181008902077,0.8689655172413793
625,0.7908163265306123,0.9198813056379822,0.8504801097393689
630,0.7866666666666666,0.9049079754601227,0.8416547788873039
635,0.8111702127659575,0.9077380952380952,0.8567415730337079
640,0.8141361256544503,0.9201183431952663,0.8638888888888889
645,0.8157894736842105,0.9037900874635568,0.8575380359612724
650,0.8067885117493473,0.911504424778761,0.85595567867036
655,0.8010335917312662,0.9253731343283582,0.8587257617728532
660,0.8036649214659686,0.9274924471299094,0.8611500701262274
665,0.7876344086021505,0.8772455089820359,0.830028328611898
670,0.779291553133515,0.896551724137931,0.8338192419825072
675,0.7811634349030471,0.9067524115755627,0.8392857142857144
680,0.7780821917808219,0.9311475409836065,0.8477611940298508
685,0.760989010989011,0.8935483870967742,0.8219584569732937
690,0.745945945945946,0.9484536082474226,0.8350983358547655
695,0.7465181058495822,0.9209621993127147,0.8246153846153845


==> data/eval/orpca_sq_1.acc.csv <==
frame_id,recall,precision,f1
205,0.05825242718446602,0.02586206896551724,0.03582089552238806
210,0.07819905213270142,0.05851063829787234,0.06693711967545639
215,0.09247648902821316,0.0874074074074074,0.08987052551408986
220,0.10091743119266056,0.11181702668360864,0.10608800482218203
225,0.11638316920322292,0.14270032930845225,0.12820512820512822
230,0.14076246334310852,0.1791044776119403,0.15763546798029557
235,0.16114928169893816,0.20363062352012629,0.17991631799163182
240,0.17973856209150327,0.2268041237113402,0.20054694621695535
245,0.2036591237361579,0.2465034965034965,0.2230424466121803
250,0.22629310344827586,0.26184538653366585,0.24277456647398843
255,0.24422700587084148,0.27225130890052357,0.2574788528987002
260,0.25879396984924624,0.28464271614686143,0.2711035909005452
265,0.27414537006306006,0.29321973730919415,0.28336192109777014
270,0.29362880886426596,0.30094637223974763,0.29724256114659603
275,0.31196336576989125,0.31178489702517165,0.3118741058655222
280,0.3338679497460572,0.32679225536368395,0.33029221208515136
285,0.3535759096612296,0.34141022534528714,0.3473865877712031
290,0.3703176861071598,0.350145707240529,0.3599493029150824
295,0.3830074173971679,0.35522201375859913,0.3685918234912394
300,0.3945795988049509,0.36134453781512604,0.37723145975721717
305,0.40882293149014026,0.36757448364101625,0.3871029836381136
310,0.42182948145270927,0.3736452778255634,0.3962780514504652
315,0.43622164373373,0.38158750813272607,0.40707964601769914
320,0.4493038200642628,0.3879469790382244,0.41637717121588086
325,0.4602683178534572,0.3932980599647266,0.4241559676652401
330,0.4707835325365206,0.3978117548043204,0.43123241845966703
335,0.48073836276083465,0.4022834116856951,0.4380255941499086
340,0.48997668997668997,0.40662883672942995,0.4444287828599619
345,0.4991710625470987,0.4106633601983881,0.45061224489795915
350,0.507244255817357,0.41404850077649025,0.455932649302815
355,0.5162346909712333,0.4186879186879187,0.46237244897959184
360,0.5235980011104941,0.42320206440031416,0.468077185580443
365,0.5305043383947939,0.42527986088468644,0.4720998974482717
370,0.5368183627437972,0.4276955602536998,0.47608401482614576
375,0.5423970912868459,0.4286300667008722,0.4788490198326264
380,0.5475918159867836,0.4282874465758871,0.4806469604015617
385,0.5529294688394079,0.42868164721766805,0.4829421990438939
390,0.5578024119868437,0.42758427490895506,0.4840892271910349
395,0.5631855030996662,0.427743571169866,0.48620831617949767
400,0.5690098085007006,0.42753114581505525,0.4882276325017533
405,0.574402379046094,0.428023523395551,0.4905254932604024
410,0.5797442799461642,0.42800364328889623,0.4924498642404611
415,0.5847168774051676,0.4288709677419355,0.49481274715050005
420,0.5891046386192017,0.4288518925710696,0.4963642974004727
425,0.5934089223270107,0.42731781762686,0.4968503238399433
430,0.5968548219121016,0.4260016353229763,0.49715896768596834
435,0.6002458764470854,0.4244421906693712,0.4972628898790579
440,0.6032674465510286,0.4223979663889281,0.4968851233491154
445,0.606926664681949,0.4220550686633083,0.4978834255942689
450,0.60888671875,0.42228242465289534,0.49870025994801037
455,0.6105556623726206,0.42140534801937496,0.4986456247791779
460,0.6124940842404165,0.4208780487804878,0.49892058596761757
465,0.6143736017897091,0.4202371843917368,0.49909132212630614
470,0.6160985022512175,0.41940326515293674,0.4990695943431336
475,0.6173219786193151,0.4186275112121398,0.4989200073219843
480,0.6183704498703158,0.4176886365009364,0.4985937838032739
485,0.6194010071561092,0.41697395027952894,0.49841822770411975
490,0.6204729906623615,0.4166178366342435,0.49851007887817705
495,0.6211206896551724,0.4161131966503032,0.4983572540204046
500,0.6228712534059946,0.415625,0.49856870229007627
505,0.6258200168208579,0.4160702303735182,0.4998320682474642
510,0.6283935242839352,0.4168640193864625,0.5012250844314946
515,0.6307074350356586,0.4171998698622709,0.5022029307137496
520,0.6321922796795338,0.41755304933454485,0.5029292474087427
525,0.6336182791403691,0.4179489881956155,0.5036674816625917
530,0.6347215649156018,0.4181563084597797,0.5041664056136834
535,0.6355707833670767,0.4178783534712267,0.5042317909433496
540,0.6354206684594699,0.41797230364904475,0.5042529191183195
545,0.6360533899590475,0.41807487164149343,0.5045267242157186
550,0.637466307277628,0.41854291613410677,0.5053118879458721
555,0.638890942698706,0.4190388438969982,0.5061207754934692
560,0.6407071887784921,0.4189957479336869,0.50665819347757
565,0.6420573575092104,0.4192057353079898,0.5072335568554716
570,0.6432092591269558,0.419524697110904,0.5078263812505289
575,0.6439731353835277,0.41897796789476105,0.5076631555481246
580,0.6445951615158719,0.4189883197745762,0.5078639305880733
585,0.6451545963892924,0.4187393373439885,0.5078544009147586
590,0.646362329751557,0.41830181157815477,0.5079057760567925
595,0.647580372250423,0.4188591691108874,0.5086926471370089
600,0.6485201553502076,0.41908264820424057,0.5091473031227
605,0.6494367130550033,0.4184457728437233,0.5089587120228513
610,0.650360655737705,0.4184457007847439,0.5092421441774492
615,0.650921359979237,0.41859300675957606,0.5095230839555082
620,0.6516240852484273,0.4184771406192027,0.5096523158026861
625,0.6533892382948987,0.4184977213541667,0.5102066125951832
630,0.6545717519808829,0.4179482031720538,0.5101575710049746
635,0.6549576482311908,0.4170864236703288,0.5096319271123604
640,0.6554575183562658,0.41662091144403485,0.5094353195060544
645,0.6558088370103282,0.41593023255813955,0.5090245001541636
650,0.6561894379844961,0.41551618346372143,0.5088287780595473
655,0.6568168168168168,0.4153437143942271,0.5088878548161936
660,0.6577113242389945,0.41510639897736673,0.5089777572893858
665,0.6585193057031526,0.4144773512689978,0.5087459235102283
670,0.6594525035095928,0.4143786525526519,0.5089497325237569
675,0.6601750420216774,0.4143927817798152,0.5091754397729051
680,0.6610753676470589,0.4144786601836845,0.509507891882319
685,0.6620536477020331,0.4146158784506741,0.5099019672346864
690,0.662884561106407,0.4147711217858152,0.5102657136028852
695,0.6639991045945492,0.41481662762647276,0.5106300568084008


==> data/eval/orpca_sq_1.csv <==
frame_id,recall,precision,f1
205,0.05825242718446602,0.02586206896551724,0.03582089552238806
210,0.09722222222222222,0.21,0.13291139240506328
215,0.12037037037037036,0.23423423423423423,0.15902140672782875
220,0.12393162393162394,0.25892857142857145,0.1676300578034682
225,0.17142857142857143,0.3387096774193548,0.22764227642276422
230,0.25101214574898784,0.38509316770186336,0.30392156862745096
235,0.27848101265822783,0.3384615384615385,0.3055555555555555
240,0.30638297872340425,0.3829787234042553,0.3404255319148936
245,0.38589211618257263,0.3563218390804598,0.37051792828685254
250,0.41975308641975306,0.35294117647058826,0.3834586466165414
255,0.42127659574468085,0.34494773519163763,0.3793103448275862
260,0.4199134199134199,0.4024896265560166,0.4110169491525424
265,0.46255506607929514,0.36971830985915494,0.4109589041095891
270,0.5423728813559322,0.3626062322946176,0.43463497453310695
275,0.5551020408163265,0.4171779141104294,0.47635726795096317
280,0.6437246963562753,0.48773006134969327,0.5549738219895287
285,0.6557377049180327,0.5245901639344263,0.5828779599271403
290,0.6566523605150214,0.45808383233532934,0.5396825396825397
295,0.6147186147186147,0.4226190476190476,0.5008818342151675
300,0.6118143459915611,0.453125,0.5206463195691203
305,0.6952789699570815,0.4576271186440678,0.5519591141396933
310,0.7,0.47076023391812866,0.5629370629370629
315,0.759825327510917,0.5194029850746269,0.6170212765957447
320,0.7633928571428571,0.5029411764705882,0.6063829787234042
325,0.75,0.5031645569620253,0.6022727272727273
330,0.7619047619047619,0.49230769230769234,0.5981308411214953
335,0.7718446601941747,0.5031645569620253,0.6091954022988506
340,0.7707317073170732,0.511326860841424,0.6147859922178988
345,0.795,0.5112540192926045,0.6223091976516635
350,0.7777777777777778,0.5032679738562091,0.6111111111111112
355,0.8412698412698413,0.554006968641115,0.6680672268907563
360,0.8076923076923077,0.5764705882352941,0.6727688787185354
365,0.8197674418604651,0.4895833333333333,0.6130434782608696
370,0.8260869565217391,0.5135135135135135,0.6333333333333333
375,0.7987804878048781,0.45964912280701753,0.5835189309576837
380,0.7857142857142857,0.4177215189873418,0.5454545454545455
385,0.8,0.44155844155844154,0.5690376569037657
390,0.788235294117647,0.3941176470588235,0.5254901960784313
395,0.8100558659217877,0.43283582089552236,0.5642023346303502
400,0.8465909090909091,0.4209039548022599,0.5622641509433962
405,0.8324022346368715,0.44477611940298506,0.5797665369649805
410,0.8497109826589595,0.4273255813953488,0.5686653771760154
415,0.8324022346368715,0.4613003095975232,0.5936254980079682
420,0.8171428571428572,0.4281437125748503,0.5618860510805501
425,0.8323353293413174,0.3746630727762803,0.516728624535316
430,0.793939393939394,0.3764367816091954,0.5107212475633528
435,0.8050314465408805,0.3646723646723647,0.5019607843137255
440,0.7935483870967742,0.3435754189944134,0.47953216374269003
445,0.8322981366459627,0.4072948328267477,0.5469387755102041
450,0.7300613496932515,0.4343065693430657,0.5446224256292906
455,0.7160493827160493,0.3790849673202614,0.49572649572649563
460,0.7361963190184049,0.39473684210526316,0.5139186295503212
465,0.7361963190184049,0.3883495145631068,0.5084745762711864
470,0.7354838709677419,0.37623762376237624,0.49781659388646293
475,0.7032258064516129,0.3758620689655172,0.4898876404494381
480,0.6993006993006993,0.36231884057971014,0.477326968973747
485,0.7028985507246377,0.3716475095785441,0.4862155388471178
490,0.7071428571428572,0.39285714285714285,0.5051020408163266
495,0.6737588652482269,0.3815261044176707,0.4871794871794872
500,0.7638888888888888,0.38596491228070173,0.5128205128205128
505,0.863013698630137,0.44366197183098594,0.586046511627907
510,0.8258064516129032,0.46886446886446886,0.5981308411214953
515,0.8116883116883117,0.43859649122807015,0.5694760820045558
520,0.7468354430379747,0.4419475655430712,0.5552941176470589
525,0.74375,0.44569288389513106,0.5573770491803279
530,0.7204968944099379,0.43283582089552236,0.5407925407925408
535,0.7012195121951219,0.3993055555555556,0.5088495575221239
540,0.6242774566473989,0.4251968503937008,0.5058548009367682
545,0.6842105263157895,0.4254545454545455,0.5246636771300449
550,0.7470588235294118,0.45195729537366547,0.5631929046563193
555,0.7514792899408284,0.4551971326164875,0.5669642857142857
560,0.7914110429447853,0.4161290322580645,0.5454545454545455
565,0.7612903225806451,0.4354243542435424,0.5539906103286385
570,0.7467532467532467,0.44573643410852715,0.5582524271844661
575,0.7162162162162162,0.37722419928825623,0.49417249417249426
580,0.7006369426751592,0.4198473282442748,0.5250596658711217
585,0.6967741935483871,0.3985239852398524,0.5070422535211268
590,0.7597402597402597,0.38613861386138615,0.512035010940919
595,0.7560975609756098,0.46616541353383456,0.5767441860465116
600,0.7358490566037735,0.43820224719101125,0.5492957746478873
605,0.7371794871794872,0.3709677419354839,0.4935622317596566
610,0.7375,0.41843971631205673,0.5339366515837104
615,0.7037037037037037,0.4318181818181818,0.5352112676056339
620,0.7168674698795181,0.40893470790378006,0.5207877461706784
625,0.8220858895705522,0.4200626959247649,0.5560165975103735
630,0.7701863354037267,0.3768996960486322,0.5061224489795918
635,0.6948051948051948,0.3474025974025974,0.4632034632034632
640,0.7086092715231788,0.37543859649122807,0.49082568807339455
645,0.6923076923076923,0.3576158940397351,0.47161572052401746
650,0.697986577181208,0.37681159420289856,0.4894117647058823
655,0.7318840579710145,0.39763779527559057,0.5153061224489796
660,0.7664233576642335,0.3917910447761194,0.5185185185185186
665,0.7483443708609272,0.3610223642172524,0.4870689655172414
670,0.759493670886076,0.40540540540540543,0.5286343612334802
675,0.7388535031847133,0.4157706093189964,0.5321100917431192
680,0.7612903225806451,0.4229390681003584,0.543778801843318
685,0.7748344370860927,0.42857142857142855,0.5518867924528301
690,0.7564102564102564,0.4306569343065693,0.5488372093023255
695,0.7922077922077922,0.41924398625429554,0.5483146067415731


==> data/eval/orpca_sq_2.acc.csv <==
frame_id,recall,precision,f1
205,0.057692307692307696,0.01775147928994083,0.02714932126696833
210,0.06666666666666667,0.036036036036036036,0.04678362573099415
215,0.08590102707749767,0.06297056810403832,0.07266982622432859
220,0.10938602681721948,0.09556103575832306,0.10200723922342878
225,0.13742191936399772,0.13340683572216097,0.13538461538461538
230,0.16073968705547653,0.16424418604651161,0.16247304097771387
235,0.18085969180859693,0.19174548581255374,0.18614357262103506
240,0.20162429378531074,0.21843917368018362,0.20969518912963642
245,0.22856251948861864,0.24638655462184875,0.2371400841151731
250,0.2548197820620285,0.2728088543224649,0.26350765674660503
255,0.2807993928661776,0.29505582137161085,0.287751134154245
260,0.3013888888888889,0.31148325358851675,0.3063529411764706
265,0.3221133361738389,0.3267070008643042,0.32439390688693415
270,0.34535066981875495,0.34582757940422176,0.3455889600788566
275,0.3656347316358307,0.36343772760378734,0.36453291936809423
280,0.3900563813429011,0.3849915682967959,0.38750742595264365
285,0.410860163382989,0.4034922133081642,0.40714285714285714
290,0.430316742081448,0.42092062555326054,0.4255668257756564
295,0.4450306573506345,0.4330512002220064,0.4389592123769339
300,0.45789971617786185,0.4433394399371892,0.45050196130576425
305,0.46956856702619415,0.4501477104874446,0.4596530920060332
310,0.48214722426021034,0.4569475026074864,0.46920925804724223
315,0.49334733893557425,0.46650480079461426,0.47955074025753025
320,0.5049096183887525,0.4774213969191813,0.4907809110629067
325,0.515112677560611,0.4868766404199475,0.5005968135346931
330,0.5252866502866503,0.496660536250121,0.5105726653067318
335,0.5350825471698113,0.5072666294019005,0.5208034433285509
340,0.5421311165690534,0.5168407780979827,0.5291839557399723
345,0.5481084030556566,0.5255493547261946,0.5365918803418803
350,0.5547957215500614,0.5340535066250316,0.5442270479466781
355,0.5622778811981722,0.5436027486910995,0.5527826303968055
360,0.5691628515369522,0.5518826793499801,0.5603895842556446
365,0.5760594560404807,0.5592999155599908,0.567555988315482
370,0.5821089684726048,0.5670518076779724,0.5744817430049465
375,0.5878774389791528,0.5742028985507246,0.5809597125994355
380,0.5927660494271921,0.5805518312045728,0.5865953654188949
385,0.5978976874562019,0.5863917525773196,0.5920888272033311
390,0.602426059697424,0.5924138855381316,0.597378024057305
395,0.6067378473373566,0.598052032945483,0.6023636303782467
400,0.6108240764660294,0.6036507531273934,0.607216230097586
405,0.6147551303034118,0.6093087097579236,0.6120198032211569
410,0.61865864144454,0.6140575469397708,0.6163495074343756
415,0.6223302135829134,0.6182500894027894,0.6202834419661544
420,0.6255201922513335,0.6227097677675342,0.6241118161349747
425,0.6287432006870884,0.6273781637433583,0.6280599405170442
430,0.6315553814294509,0.6312021032611735,0.6313786929274843
435,0.6344974819356252,0.6347059467747235,0.6346016972351491
440,0.6382374986615269,0.6391271713489171,0.6386820251808197
445,0.6412553704285864,0.6427371074466968,0.641995383969786
450,0.6437730816577759,0.6464589235127479,0.6451132070622703
455,0.6461430293290478,0.6498307995353301,0.6479816675480345
460,0.6484478772076548,0.653754587838508,0.6510904196201437
465,0.6508847210838435,0.6572861385656555,0.6540697674418604
470,0.6540752647503782,0.6604449112087073,0.6572446555819479
475,0.6565412975930993,0.6630602782071098,0.6597846856503706
480,0.658782861821159,0.665625,0.6621862570292142
485,0.6610146802909286,0.6688942068903238,0.6649311010368508
490,0.6632804974165863,0.6726465364120782,0.6679306847744609
495,0.6658641444539983,0.6760661748657733,0.6709263791721718
500,0.6682158097089019,0.6785944136954563,0.6733651226158037
505,0.6707646301449516,0.681463352884088,0.6760716677829872
510,0.6726180748488315,0.6834523414148124,0.6779919281772506
515,0.6747738693467337,0.6860260759390199,0.6803534514206964
520,0.6766741821921601,0.68841046277666,0.6824918712972013
525,0.6782128123297267,0.6903026461733481,0.6842043268286936
530,0.6794758821501092,0.6920705533442597,0.6857153904150637
535,0.681054974908501,0.6939905417355531,0.6874619134673979
540,0.6829603746933314,0.6957361405634657,0.689289063965485
545,0.6844532279314888,0.6974974825644277,0.6909137927849713
550,0.6859882484409358,0.6992210464432687,0.69254144149062
555,0.6876908871368705,0.7010861694424331,0.6943239269963069
560,0.6892847144456887,0.7025359346577736,0.6958472435659654
565,0.6906338368163322,0.7041347303283876,0.6973189415041783
570,0.6915964101169432,0.7051402031125438,0.6983026412892375
575,0.6925759506404667,0.706071379734719,0.6992585570640213
580,0.6930889602011446,0.7065290705517334,0.6997444847108335
585,0.6940654175099562,0.7077424938419546,0.7008372338321577
590,0.6956507731958763,0.7094092910178067,0.7024626695728554
595,0.6971683105313394,0.7110130443247453,0.7040226192006168
600,0.6984570907833957,0.712289697163916,0.7053055784730596
605,0.6999875861212836,0.7134497374580882,0.7066545522902438
610,0.7013122393917096,0.7148125,0.7079980190664851
615,0.7026543845827525,0.7161740634361777,0.7093498111072024
620,0.7039832285115304,0.7175432705516042,0.7106985744304525
625,0.7051684328932568,0.7188075193868622,0.7119226573823648
630,0.7063852211845303,0.7200238734706058,0.7131393441411619
635,0.7076998812729852,0.7214464944649447,0.7145070751958835
640,0.7088357439495918,0.7229784996494508,0.7158372742129088
645,0.7102989091939368,0.7248178559037817,0.7174849391125168
650,0.7116150008408543,0.7265625,0.7190110730367308
655,0.7128240676556218,0.7281894402900522,0.7204248343118161
660,0.7138036052349988,0.729536468410869,0.7215842902313199
665,0.7144952334392569,0.7305673581604599,0.7224419179436481
670,0.7152691873285645,0.7315583915506904,0.7233220928967693
675,0.7159826350973446,0.7326665213125477,0.7242285052330986
680,0.716817894070479,0.7339509006940881,0.7252832303606933
685,0.7176820984428884,0.7348456476379006,0.7261624679478706
690,0.7183149614449102,0.7358320521656152,0.7269679987429948
695,0.7188821945904371,0.736847637567667,0.7277540585784918


==> data/eval/orpca_sq_2.csv <==
frame_id,recall,precision,f1
205,0.057692307692307696,0.01775147928994083,0.02714932126696833
210,0.07584269662921349,0.18120805369127516,0.10693069306930694
215,0.12535612535612536,0.34108527131782945,0.18333333333333335
220,0.18208092485549132,0.391304347826087,0.2485207100591716
225,0.25290697674418605,0.453125,0.3246268656716418
230,0.27873563218390807,0.388,0.32441471571906355
235,0.29971988795518206,0.4083969465648855,0.345718901453958
240,0.34153005464480873,0.4340277777777778,0.3822629969418961
245,0.432,0.4487534626038781,0.4402173913043478
250,0.48118279569892475,0.48641304347826086,0.4837837837837838
255,0.5294117647058824,0.47255369928400953,0.49936948297604034
260,0.5231607629427792,0.45933014354066987,0.489171974522293
265,0.5614973262032086,0.46875,0.510948905109489
270,0.6308900523560209,0.546485260770975,0.5856622114216282
275,0.6344647519582245,0.574468085106383,0.6029776674937966
280,0.7284263959390863,0.6552511415525114,0.6899038461538461
285,0.7230769230769231,0.6604215456674473,0.6903304773561811
290,0.7441860465116279,0.684085510688836,0.7128712871287128
295,0.6997389033942559,0.6247086247086248,0.6600985221674877
300,0.6917098445595855,0.6137931034482759,0.6504263093788064
305,0.6915167095115681,0.558091286307054,0.6176808266360506
310,0.7333333333333333,0.5663366336633663,0.6391061452513966
315,0.7282051282051282,0.6574074074074074,0.6909975669099756
320,0.7563451776649747,0.7146282973621103,0.7348951911220715
325,0.743142144638404,0.6962616822429907,0.7189384800965019
330,0.7604938271604939,0.7247058823529412,0.7421686746987952
335,0.7696078431372549,0.7791563275434243,0.7743526510480889
340,0.7170731707317073,0.7945945945945946,0.7538461538461537
345,0.7024390243902439,0.7912087912087912,0.7441860465116278
350,0.7341463414634146,0.7900262467191601,0.7610619469026549
355,0.7694174757281553,0.8453333333333334,0.8055908513341804
360,0.7657004830917874,0.8107416879795396,0.7875776397515527
365,0.7788461538461539,0.7864077669902912,0.782608695652174
370,0.7642857142857142,0.8273195876288659,0.7945544554455445
375,0.7712895377128953,0.8233766233766234,0.7964824120603016
380,0.7575,0.816711590296496,0.7859922178988327
385,0.7800511508951407,0.8047493403693932,0.7922077922077921
390,0.7623762376237624,0.8279569892473119,0.7938144329896908
395,0.762962962962963,0.8218085106382979,0.7912932138284251
400,0.762962962962963,0.8351351351351352,0.7974193548387096
405,0.7661691542288557,0.8555555555555555,0.8083989501312335
410,0.7752525252525253,0.8164893617021277,0.7953367875647669
415,0.7772020725388601,0.8021390374331551,0.7894736842105263
420,0.7608142493638677,0.8305555555555556,0.7941567065073041
425,0.7648514851485149,0.8465753424657534,0.8036410923276983
430,0.753731343283582,0.8101604278074866,0.7809278350515464
435,0.7655860349127181,0.7974025974025974,0.7811704834605598
440,0.8048780487804879,0.8461538461538461,0.8250000000000001
445,0.7794117647058824,0.8153846153846154,0.7969924812030074
450,0.7609756097560976,0.8364611260053619,0.7969348659003832
455,0.7572115384615384,0.8203125,0.7875
460,0.7590361445783133,0.8677685950413223,0.8097686375321336
465,0.7705314009661836,0.8461538461538461,0.8065739570164349
470,0.8150851581508516,0.8190709046454768,0.8170731707317073
475,0.7834549878345499,0.7990074441687345,0.7911547911547913
480,0.7730496453900709,0.7995110024449877,0.7860576923076923
485,0.7764705882352941,0.8527131782945736,0.8128078817733989
490,0.7822014051522248,0.8954423592493298,0.835
495,0.8056872037914692,0.8740359897172236,0.838471023427867
500,0.8019559902200489,0.8241206030150754,0.8128872366790583
505,0.8186274509803921,0.8520408163265306,0.8349999999999999
510,0.7844611528822055,0.8046272493573264,0.7944162436548224
515,0.8070175438596491,0.8496042216358839,0.8277634961439587
520,0.7931034482758621,0.8407310704960835,0.8162230671736375
525,0.7723970944309927,0.8096446700507615,0.7905824039653035
530,0.7592137592137592,0.8089005235602095,0.7832699619771862
535,0.7835820895522388,0.8224543080939948,0.8025477707006369
540,0.8095238095238095,0.8095238095238095,0.8095238095238095
545,0.7796208530805687,0.8123456790123457,0.7956469165659008
550,0.7865707434052758,0.8138957816377171,0.7999999999999999
555,0.8009592326139089,0.8267326732673267,0.8136419001218026
560,0.7966507177033493,0.7985611510791367,0.7976047904191618
565,0.7819905213270142,0.8148148148148148,0.7980652962515115
570,0.7583732057416268,0.7750611246943765,0.7666263603385731
575,0.7635467980295566,0.773067331670823,0.7682775712515489
580,0.7308641975308642,0.74,0.7354037267080745
585,0.7665847665847666,0.8,0.7829360100376412
590,0.8152709359605911,0.8358585858585859,0.8254364089775561
595,0.8179487179487179,0.8394736842105263,0.8285714285714285
600,0.8015267175572519,0.813953488372093,0.8076923076923077
605,0.8220551378446115,0.8019559902200489,0.8118811881188118
610,0.8096446700507615,0.8264248704663213,0.817948717948718
615,0.8160621761658031,0.8311345646437994,0.8235294117647058
620,0.8170103092783505,0.8342105263157895,0.8255208333333334
625,0.8061224489795918,0.8272251308900523,0.8165374677002584
630,0.816,0.8292682926829268,0.8225806451612903
635,0.8271276595744681,0.852054794520548,0.8394062078272604
640,0.8115183246073299,0.8683473389355743,0.8389715832205684
645,0.8447368421052631,0.901685393258427,0.8722826086956521
650,0.8328981723237598,0.8960674157303371,0.8633288227334236
655,0.8242894056847545,0.8861111111111111,0.8540829986613119
660,0.806282722513089,0.8627450980392157,0.8335588633288228
665,0.782258064516129,0.8362068965517241,0.8083333333333332
670,0.7929155313351499,0.833810888252149,0.8128491620111732
675,0.7894736842105263,0.8532934131736527,0.8201438848920863
680,0.8027397260273973,0.8746268656716418,0.8371428571428572
685,0.8076923076923077,0.828169014084507,0.8178025034770515
690,0.7837837837837838,0.8430232558139535,0.8123249299719888
695,0.7799442896935933,0.8536585365853658,0.8151382823871905


==> data/parameter_setting/lambda1_fixed_lambda2_10.csv <==
lambda1,lambda2,recall,precision,f1
0.00025,0.025,0.6470019342359767,0.604882459312839,0.625233644859813
0.00125,0.025,0.6928863099075865,0.6795236589735483,0.6861399308326683
0.0025,0.025,0.7076079948420374,0.7036759991451165,0.705636519502786
0.0125,0.025,0.738340855362132,0.7479860657522317,0.7431321652606533
0.025,0.025,0.738448312916398,0.7651709163790223,0.7515721550828457
0.125,0.025,0.6814958091553837,0.6746090841399851,0.6780349601753354
0.25,0.025,0.6012250161186331,0.5831769856160101,0.5920634920634921
1.25,0.025,0.05759724908661079,0.32923832923832924,0.09804280226815439
2.5,0.025,0.011927788523533205,0.11635220125786164,0.021637426900584796


==> data/parameter_setting/lambda2_fixed_lambda1.csv <==
lambda1,lambda2,recall,precision,f1
0.0025,2.50E-07,0.006447453,0.00341394,0.00446412
0.0025,2.50E-06,0.006447453,0.003408704,0.00445964
0.0025,0.0025,0.119385343,0.29485138,0.169955637
0.0025,0.025,0.666559209,0.640871991,0.65346326
0.0025,0.25,0.000644745,0.461538462,0.001287692
0.0025,2.5,0,0,0

==> data/random/MODE_RANDOM_RANK_100_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.02843601895734597,0.12244897959183673,0.04615384615384615
10,0.1179245283018868,0.43859649122807015,0.1858736059479554
15,0.160741885625966,0.5591397849462365,0.24969987995198079
20,0.18275862068965518,0.6091954022988506,0.28116710875331563
25,0.20091743119266056,0.6422287390029325,0.3060796645702306
30,0.20960365853658536,0.6547619047619048,0.31755196304849886
35,0.21233766233766233,0.6714579055441479,0.32264430192402566
40,0.21890827236916152,0.6824561403508772,0.33148700468683423
45,0.21715418939018344,0.6897637795275591,0.330316742081448
50,0.21646746347941567,0.6867977528089888,0.32918209357118816
55,0.2147410358565737,0.6901408450704225,0.32756001215436037
60,0.21322732200939645,0.6957547169811321,0.326417704011065
65,0.2119205298013245,0.7009857612267251,0.3254513094330028
70,0.21079926784624772,0.7043832823649337,0.32448931674101905
75,0.2088625458650861,0.7020872865275142,0.3219490972373287
80,0.2097663428721449,0.7008771929824561,0.32289351384118004
85,0.20881556266929327,0.6979423868312757,0.32145564821834727
90,0.21096654275092938,0.6968534151957022,0.32388086320670595
95,0.21287346221441125,0.6931330472103004,0.32571428571428573
100,0.21315240083507306,0.6852348993288591,0.3251592356687898
105,0.21553784860557768,0.6817895400126024,0.32753140608445586
110,0.22126929674099485,0.6817381092190252,0.33410071942446046
115,0.2248217876073844,0.6799336650082919,0.33791208791208793
120,0.22863660291279173,0.6786458333333333,0.34203963774773594
125,0.23344008090342155,0.6752803510482691,0.34694388777555113
130,0.24206092028515877,0.6781661370857921,0.35677611940298504
135,0.25214542050241845,0.6830092983939138,0.3683190883190883
140,0.26290443942814146,0.6877952755905512,0.3804028307022319
145,0.2722254503195816,0.6899852724594993,0.39041666666666663
150,0.2810613505545416,0.6936936936936937,0.40003996403237085
155,0.2888194538785491,0.6965923984272608,0.40833573417843083
160,0.296998420221169,0.6988847583643123,0.4168514412416851
165,0.3056087900856011,0.7020839448194893,0.42585009791703754
170,0.314509122502172,0.7036934184948626,0.43472293703894316
175,0.32314937809443306,0.7036550092032606,0.4428997020854022
180,0.3323529411764706,0.7064266066516629,0.45203616289303145
185,0.3414185538567652,0.7047935453251067,0.4600015488267637
190,0.3489390367126979,0.7009472259810555,0.465932089048797
195,0.35471117944212605,0.6983783783783784,0.47046828344621655


==> data/random/MODE_RANDOM_RANK_100_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.02843601895734597,0.12244897959183673,0.04615384615384615
10,0.20657276995305165,0.676923076923077,0.3165467625899281
15,0.242152466367713,0.75,0.36610169491525424
20,0.24663677130044842,0.7333333333333333,0.3691275167785235
25,0.2727272727272727,0.75,0.39999999999999997
30,0.25225225225225223,0.7088607594936709,0.37209302325581395
35,0.22807017543859648,0.7761194029850746,0.35254237288135587
40,0.2616033755274262,0.7469879518072289,0.3875
45,0.20416666666666666,0.7538461538461538,0.32131147540983607
50,0.21074380165289255,0.6623376623376623,0.3197492163009404
55,0.199203187250996,0.7246376811594203,0.31250000000000006
60,0.19844357976653695,0.7611940298507462,0.3148148148148148
65,0.1976284584980237,0.7692307692307693,0.3144654088050315
70,0.19767441860465115,0.75,0.31288343558282206
75,0.18490566037735848,0.6712328767123288,0.28994082840236685
80,0.22180451127819548,0.686046511627907,0.3352272727272727
85,0.19444444444444445,0.6533333333333333,0.2996941896024465
90,0.24691358024691357,0.6818181818181818,0.36253776435045315
95,0.24596774193548387,0.6421052631578947,0.3556851311953353
100,0.2184873949579832,0.5652173913043478,0.3151515151515151
105,0.26521739130434785,0.6288659793814433,0.3730886850152905
110,0.34801762114537443,0.6810344827586207,0.4606413994169096
115,0.3080357142857143,0.6509433962264151,0.4181818181818182
120,0.3201754385964912,0.6576576576576577,0.4306784660766962
125,0.3504273504273504,0.6259541984732825,0.44931506849315067
130,0.4560669456066946,0.7171052631578947,0.557544757033248
135,0.5147679324894515,0.7484662576687117,0.6100000000000001
140,0.5550847457627118,0.7528735632183908,0.6390243902439025
145,0.5313807531380753,0.7215909090909091,0.6120481927710842
150,0.5355648535564853,0.7529411764705882,0.6259168704156478
155,0.5210084033613446,0.7469879518072289,0.613861386138614
160,0.5531914893617021,0.7386363636363636,0.6326034063260341
165,0.5887445887445888,0.7597765363128491,0.6634146341463414
170,0.6173913043478261,0.7319587628865979,0.6698113207547169
175,0.6339285714285714,0.7029702970297029,0.6666666666666666
180,0.680365296803653,0.7602040816326531,0.7180722891566265
185,0.7286432160804021,0.6744186046511628,0.7004830917874396
190,0.6634615384615384,0.6272727272727273,0.6448598130841121
195,0.6130653266331658,0.6387434554973822,0.6256410256410257


==> data/random/MODE_RANDOM_RANK_10_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.24644549763033174,0.7647058823529411,0.3727598566308244
10,0.23820754716981132,0.7266187050359713,0.35879218472468916
15,0.2797527047913447,0.7637130801687764,0.4095022624434389
20,0.3333333333333333,0.7591623036649214,0.463258785942492
25,0.3853211009174312,0.7407407407407407,0.5069402534701267
30,0.43064024390243905,0.7071339173967459,0.5352913311226907
35,0.4474025974025974,0.7103092783505155,0.5490039840637451
40,0.46595385481148,0.7275922671353251,0.5680960548885077
45,0.48289538919186914,0.733433734939759,0.5823617339312408
50,0.5024347056219566,0.7346278317152104,0.5967402733964248
55,0.5247011952191235,0.7378151260504202,0.6132712456344587
60,0.5406577520780629,0.7450199203187251,0.6265968586387435
65,0.5562913907284768,0.7540394973070018,0.6402439024390244
70,0.5723001830384381,0.7647778230737872,0.6546850462397487
75,0.5862263618402483,0.7773203592814372,0.6683829444891393
80,0.597794696770806,0.7868002764340014,0.6793972847978518
85,0.6065008618566855,0.7934922680412371,0.6875087229588277
90,0.6119888475836431,0.7972154963680388,0.692429022082019
95,0.6184094903339191,0.7963224893917963,0.6961790528007914
100,0.6221294363256785,0.7927640329874966,0.6971575622879869
105,0.6239043824701195,0.7923096382494308,0.6980942828485457
110,0.6264532113588718,0.7928123492522914,0.699882891514958
115,0.630049351124109,0.7931431201104464,0.702251196903331
120,0.63502368836638,0.7938144329896907,0.7055956326769349
125,0.6413281645036238,0.7956921790046005,0.7102193187120859
130,0.6477640959170448,0.7981633060491116,0.7151417583400411
135,0.654080199719145,0.7989327234610254,0.7192862045298559
140,0.6617005267118133,0.7997453619498,0.7242032446677097
145,0.6677803602556653,0.8012898727557957,0.7284684256398066
150,0.6709251719780991,0.8010392222594703,0.7302314920925967
155,0.674364896073903,0.8010327577860255,0.73226139548606
160,0.6779884149552396,0.7996894409937888,0.7338273012254204
165,0.6802095311102594,0.7982008995502249,0.734496792439815
170,0.6813950601961027,0.7953063885267275,0.733957219251337
175,0.682647023306364,0.7941837594830008,0.7342035197090719
180,0.6845882352941176,0.7931034482758621,0.7348614005177747
185,0.6873203816530635,0.789723946638489,0.7349723417332514
190,0.6887841023913776,0.7877503852080123,0.7349505840071878
195,0.6898748078190204,0.7854463615903976,0.7345650140318054


==> data/random/MODE_RANDOM_RANK_10_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.24644549763033174,0.7647058823529411,0.3727598566308244
10,0.2300469483568075,0.6901408450704225,0.34507042253521125
15,0.35874439461883406,0.8163265306122449,0.49844236760124616
20,0.48878923766816146,0.7517241379310344,0.592391304347826
25,0.5909090909090909,0.7027027027027027,0.6419753086419754
30,0.6531531531531531,0.625,0.6387665198237885
35,0.543859649122807,0.7251461988304093,0.6215538847117793
40,0.5864978902953587,0.8273809523809523,0.6864197530864198
45,0.6083333333333333,0.7684210526315789,0.6790697674418604
50,0.6652892561983471,0.7419354838709677,0.7015250544662308
55,0.7250996015936255,0.7583333333333333,0.7413441955193483
60,0.6964980544747081,0.8026905829596412,0.7458333333333332
65,0.7272727272727273,0.8363636363636363,0.7780126849894292
70,0.7596899224806202,0.8711111111111111,0.8115942028985508
75,0.7584905660377359,0.9178082191780822,0.8305785123966942
80,0.7518796992481203,0.9009009009009009,0.819672131147541
85,0.7380952380952381,0.8857142857142857,0.8051948051948051
90,0.7037037037037037,0.855,0.7720090293453725
95,0.7298387096774194,0.7835497835497836,0.755741127348643
100,0.6932773109243697,0.7366071428571429,0.7142857142857142
105,0.6608695652173913,0.7835051546391752,0.7169811320754716
110,0.6828193832599119,0.8031088082901554,0.738095238095238
115,0.7142857142857143,0.8,0.7547169811320756
120,0.7543859649122807,0.8075117370892019,0.780045351473923
125,0.7948717948717948,0.8340807174887892,0.8140043763676148
130,0.8075313807531381,0.8502202643171806,0.8283261802575107
135,0.8185654008438819,0.8151260504201681,0.8168421052631579
140,0.8686440677966102,0.8167330677290837,0.8418891170431212
145,0.8368200836820083,0.8368200836820083,0.8368200836820082
150,0.7615062761506276,0.7947598253275109,0.7777777777777778
155,0.7773109243697479,0.8008658008658008,0.7889125799573561
160,0.7914893617021277,0.7654320987654321,0.7782426778242678
165,0.7532467532467533,0.7565217391304347,0.7548806941431669
170,0.7217391304347827,0.7124463519313304,0.717062634989201
175,0.7276785714285714,0.7581395348837209,0.7425968109339407
180,0.7579908675799086,0.7579908675799086,0.7579908675799086
185,0.8040201005025126,0.6837606837606838,0.7390300230946881
190,0.75,0.7188940092165899,0.7341176470588235
195,0.7386934673366834,0.7,0.7188264058679708


==> data/random/MODE_RANDOM_RANK_1_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.004739336492890996,0.029411764705882353,0.00816326530612245
10,0.05188679245283019,0.1864406779661017,0.08118081180811809
15,0.10664605873261206,0.27380952380952384,0.15350389321468297
20,0.15517241379310345,0.3316953316953317,0.21143304620203604
25,0.1981651376146789,0.366723259762309,0.25729600952948184
30,0.23628048780487804,0.4005167958656331,0.2972195589645254
35,0.2668831168831169,0.4224049331963001,0.3270990847592519
40,0.293190770962296,0.4385521885521885,0.35143338954468806
45,0.30887456618740705,0.4469153515064562,0.36528877162122547
50,0.32270916334661354,0.4542056074766355,0.37732919254658387
55,0.3350597609561753,0.45706521739130435,0.3866666666666666
60,0.3465847488254427,0.46440677966101696,0.39693708609271516
65,0.3519867549668874,0.46561541830924225,0.40090514802941735
70,0.3584502745576571,0.46831406935033876,0.4060825989286331
75,0.36353372847869037,0.47024461482292806,0.4100604902897167
80,0.3691257547912838,0.47371967654986524,0.4149328611480006
85,0.3715833538537306,0.47557516545855655,0.41719657174453967
90,0.3736059479553903,0.47786032689450225,0.4193506324162211
95,0.375,0.47922515440763613,0.42075425191027854
100,0.3784968684759917,0.4823091247672253,0.42414317464030876
105,0.38107569721115536,0.4832028289972215,0.4261053569439804
110,0.3817419477796836,0.48230195039730317,0.42617021276595746
115,0.38219703893255347,0.48290993071593535,0.42669115396388124
120,0.3814704334093701,0.4810798849302943,0.42552358582892935
125,0.38125737400977583,0.4809695938762492,0.4253478751410305
130,0.3838302009073234,0.4823864793321116,0.42750157899485697
135,0.3847714151973787,0.4827721221613156,0.42823651992706435
140,0.3872084273890143,0.48428383210991904,0.4303395216591403
145,0.38785589773387563,0.48474945533769065,0.43092317624273724
150,0.3878983574336656,0.48465181547097,0.430910792264504
155,0.3885341665534574,0.4846636163362142,0.4313074950987785
160,0.3896787783043707,0.48588312541037426,0.4324956165984804
165,0.3906988629104382,0.48562807686199777,0.43302180685358255
170,0.3910884944768524,0.4849930737263352,0.4330081077367047
175,0.3905325443786982,0.4836972778941071,0.432150731609541
180,0.3907058823529412,0.48319511130510695,0.43205620243283677
185,0.39073456719163124,0.4819909245604084,0.43159164497492225
190,0.3899180419894465,0.4795636564484949,0.43011951204408944
195,0.3875466725236108,0.4754142529974404,0.4270070784681469


==> data/random/MODE_RANDOM_RANK_1_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.004739336492890996,0.029411764705882353,0.00816326530612245
10,0.09859154929577464,0.25,0.1414141414141414
15,0.21076233183856502,0.35074626865671643,0.2633053221288516
20,0.29596412556053814,0.4258064516129032,0.3492063492063493
25,0.36818181818181817,0.44505494505494503,0.40298507462686567
30,0.42342342342342343,0.5081081081081081,0.4619164619164619
35,0.44298245614035087,0.507537688442211,0.4730679156908665
40,0.4641350210970464,0.5116279069767442,0.48672566371681414
45,0.425,0.49514563106796117,0.4573991031390134
50,0.4380165289256198,0.5023696682464455,0.4679911699779249
55,0.44621513944223107,0.4765957446808511,0.4609053497942387
60,0.4591439688715953,0.5244444444444445,0.48962655601659755
65,0.41106719367588934,0.47706422018348627,0.4416135881104034
70,0.43410852713178294,0.49557522123893805,0.4628099173553719
75,0.42641509433962266,0.49130434782608695,0.4565656565656566
80,0.44360902255639095,0.5152838427947598,0.47676767676767673
85,0.4087301587301587,0.5024390243902439,0.45076586433260396
90,0.4074074074074074,0.515625,0.45517241379310336
95,0.39919354838709675,0.5025380710659898,0.44494382022471907
100,0.44537815126050423,0.5380710659898477,0.48735632183908045
105,0.43478260869565216,0.5,0.46511627906976744
110,0.3964757709251101,0.4639175257731959,0.42755344418052255
115,0.39285714285714285,0.4971751412429379,0.43890274314214467
120,0.36403508771929827,0.43915343915343913,0.3980815347721822
125,0.37606837606837606,0.4782608695652174,0.4210526315789474
130,0.4476987447698745,0.5144230769230769,0.4787472035794183
135,0.4092827004219409,0.49238578680203043,0.4470046082949309
140,0.4533898305084746,0.5219512195121951,0.4852607709750567
145,0.40585774058577406,0.49743589743589745,0.4470046082949309
150,0.3891213389121339,0.48186528497409326,0.4305555555555556
155,0.40756302521008403,0.485,0.4429223744292238
160,0.425531914893617,0.5235602094240838,0.4694835680751174
165,0.42424242424242425,0.47804878048780486,0.44954128440366975
170,0.4043478260869565,0.465,0.43255813953488376
175,0.3705357142857143,0.43915343915343913,0.4019370460048426
180,0.3972602739726027,0.46524064171123,0.42857142857142855
185,0.39195979899497485,0.43575418994413406,0.4126984126984126
190,0.3557692307692308,0.3894736842105263,0.3718592964824121
195,0.2814070351758794,0.30939226519337015,0.2947368421052632


==> data/random/MODE_RANDOM_RANK_25_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.12796208530805686,0.7297297297297297,0.21774193548387097
10,0.14386792452830188,0.7721518987341772,0.24254473161033796
15,0.1731066460587326,0.7466666666666667,0.2810539523212045
20,0.19540229885057472,0.7589285714285714,0.3107861060329068
25,0.21559633027522937,0.7859531772575251,0.3383729301655867
30,0.22560975609756098,0.7851458885941645,0.35050325636471286
35,0.2344155844155844,0.7746781115879828,0.3599202392821535
40,0.24029262802476084,0.7693693693693694,0.36620926243567753
45,0.24590976698066436,0.7654320987654321,0.3722326454033771
50,0.2598494909251881,0.7733860342555995,0.38899933730947645
55,0.2733067729083665,0.7630700778642937,0.40246406570841886
60,0.2963498373689917,0.775047258979206,0.42875816993464055
65,0.30099337748344374,0.7638655462184873,0.43182897862232783
70,0.3172666259914582,0.7514450867052023,0.44616044616044614
75,0.3313576065481231,0.7559562137797811,0.4607535321821036
80,0.34155946442635865,0.7643948296122209,0.4721466158591907
85,0.35065254863334155,0.7664155005382132,0.48116235850650446
90,0.36361524163568776,0.772076961026147,0.49439267098404677
95,0.37126537785588754,0.7706338349293206,0.5011119347664936
100,0.38580375782881005,0.7649006622516556,0.5129059117402165
105,0.400199203187251,0.7632978723404256,0.5250914793518034
110,0.41509433962264153,0.7693394560226069,0.5392423867293885
115,0.4282580881008956,0.7750578895137281,0.5516835413232869
120,0.43639234953500616,0.7779167969971849,0.5591276978417267
125,0.44547446485757625,0.7805670407560543,0.5672282433737525
130,0.45690213869086194,0.7855153203342619,0.5777504609711125
135,0.466999531908254,0.7911710282844303,0.5873233908948194
140,0.4773513920240783,0.7941912869303956,0.5962966444214681
145,0.48663567693201626,0.7974291835277315,0.6044203879115922
150,0.4936122420328513,0.8,0.6105226601840598
155,0.501290585518272,0.8053251855085116,0.6179351921627733
160,0.5088204318062138,0.8077324973876698,0.6243437525240287
165,0.5153954260891784,0.8076076076076076,0.6292310092029324
170,0.522278763807869,0.8070579209819716,0.6341647200663101
175,0.5281970776476271,0.8092506938020352,0.639193336256028
180,0.5334117647058824,0.8108011444921316,0.643485665625887
185,0.539257385906426,0.8106099879039226,0.6476598094712136
190,0.5450769058044235,0.8101117970966127,0.6516778523489933
195,0.5498572369866023,0.8090159961221522,0.6547237659365805


==> data/random/MODE_RANDOM_RANK_25_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.12796208530805686,0.7297297297297297,0.21774193548387097
10,0.1596244131455399,0.8095238095238095,0.26666666666666666
15,0.22869955156950672,0.7183098591549296,0.3469387755102041
20,0.2600896860986547,0.7837837837837838,0.39057239057239057
25,0.29545454545454547,0.8666666666666667,0.44067796610169496
30,0.2747747747747748,0.782051282051282,0.40666666666666673
35,0.2850877192982456,0.7303370786516854,0.41009463722397477
40,0.27848101265822783,0.7415730337078652,0.4049079754601227
45,0.2875,0.7419354838709677,0.41441441441441446
50,0.3760330578512397,0.8198198198198198,0.5155807365439093
55,0.3944223107569721,0.7071428571428572,0.5063938618925832
60,0.5214007782101168,0.8427672955974843,0.6442307692307693
65,0.35177865612648224,0.6742424242424242,0.4623376623376623
70,0.5077519379844961,0.6752577319587629,0.5796460176991152
75,0.5056603773584906,0.7928994082840237,0.6175115207373273
80,0.4774436090225564,0.8523489932885906,0.6120481927710844
85,0.4880952380952381,0.7884615384615384,0.6029411764705882
90,0.5802469135802469,0.834319526627219,0.6844660194174758
95,0.5040322580645161,0.7530120481927711,0.603864734299517
100,0.6638655462184874,0.7085201793721974,0.685466377440347
105,0.7,0.7453703703703703,0.7219730941704036
110,0.7444933920704846,0.8492462311557789,0.7934272300469484
115,0.7366071428571429,0.859375,0.7932692307692308
120,0.631578947368421,0.8275862068965517,0.716417910447761
125,0.6666666666666666,0.8253968253968254,0.7375886524822695
130,0.7405857740585774,0.8676470588235294,0.7990970654627539
135,0.729957805907173,0.8963730569948186,0.8046511627906977
140,0.7584745762711864,0.8483412322274881,0.8008948545861297
145,0.7447698744769874,0.8599033816425121,0.7982062780269059
150,0.694560669456067,0.8556701030927835,0.766743648960739
155,0.7310924369747899,0.93048128342246,0.8188235294117647
160,0.7446808510638298,0.8620689655172413,0.7990867579908676
165,0.7316017316017316,0.8047619047619048,0.7664399092970522
170,0.7565217391304347,0.7945205479452054,0.7750556792873051
175,0.7410714285714286,0.8691099476439791,0.8
180,0.730593607305936,0.8556149732620321,0.7881773399014779
185,0.7889447236180904,0.8051282051282052,0.7969543147208122
190,0.7884615384615384,0.7961165048543689,0.7922705314009661
195,0.7638190954773869,0.7755102040816326,0.7696202531645568


==> data/random/MODE_RANDOM_RANK_2_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.009478672985781991,0.038461538461538464,0.015209125475285171
10,0.10613207547169812,0.21951219512195122,0.14308426073131958
15,0.21020092735703247,0.31554524361948955,0.2523191094619666
20,0.3103448275862069,0.3840682788051209,0.34329307056579783
25,0.3798165137614679,0.4173387096774194,0.39769452449567727
30,0.42073170731707316,0.4309133489461358,0.42576166602391047
35,0.45194805194805193,0.4413443246670894,0.44658325312800773
40,0.47608328643781656,0.4572972972972973,0.46650124069478904
45,0.495785820525533,0.4675081813931744,0.48123195380173245
50,0.5130588756086764,0.48111249481112495,0.49657240788346185
55,0.5290836653386454,0.4929472902746845,0.5103766333589547
60,0.5413805565594507,0.5050573162508429,0.5225885225885226
65,0.5513245033112583,0.516439205955335,0.5333119795003203
70,0.5588773642464918,0.524327418431597,0.5410513880685175
75,0.5664690939881456,0.5332093517534537,0.5493362529081702
80,0.5728537673930165,0.5406342913776016,0.5562778840025494
85,0.5774439793154396,0.5454756920214003,0.5610047846889953
90,0.5794609665427509,0.548372911169745,0.5634884771802983
95,0.5799648506151143,0.5496564647095565,0.5644040619989311
100,0.5803757828810021,0.5508222706558351,0.5652129714343804
105,0.5808764940239044,0.5518546555639667,0.5659937888198758
110,0.5829998094149037,0.5539659543643607,0.5681121738322964
115,0.5836227380734783,0.556368705349364,0.5696699375557539
120,0.5820319354272679,0.5562636256917659,0.5688561138741212
125,0.5811562447328502,0.5561290322580645,0.5683672628368912
130,0.5816591056383669,0.5565028677724384,0.5688029786896935
135,0.583554376657825,0.5582089552238806,0.5706003509039591
140,0.5851015801354402,0.5598272138228941,0.5721854304635762
145,0.5854154561301569,0.5604227506605479,0.5726465364120781
150,0.5852870981328092,0.5607262945527909,0.5727435087237258
155,0.5844314631164244,0.5615454901448897,0.572759952070297
160,0.5829383886255924,0.5625,0.5725368502715282
165,0.5837485626676888,0.5637260950030846,0.5735626412252073
170,0.5842124860369865,0.5647948164146869,0.574339576596913
175,0.5844704745803647,0.5657510227936879,0.5749584224281302
180,0.5835294117647059,0.56672760511883,0.5750057964293995
185,0.5837452580756409,0.5678184054567819,0.5756716925518649
190,0.5826877736611654,0.5682067002408583,0.575356133252037
195,0.5808258291236548,0.5683430045132173,0.5745166195959158


==> data/random/MODE_RANDOM_RANK_2_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.009478672985781991,0.038461538461538464,0.015209125475285171
10,0.20187793427230047,0.28104575163398693,0.2349726775956284
15,0.4080717488789238,0.4026548672566372,0.4053452115812918
20,0.600896860986547,0.49264705882352944,0.5414141414141415
25,0.6545454545454545,0.4982698961937716,0.5658153241650296
30,0.6216216216216216,0.47750865051903113,0.5401174168297456
35,0.631578947368421,0.4864864864864865,0.5496183206106869
40,0.6329113924050633,0.5494505494505495,0.5882352941176472
45,0.6416666666666667,0.532871972318339,0.5822306238185254
50,0.6570247933884298,0.5888888888888889,0.62109375
55,0.6733067729083665,0.5929824561403508,0.6305970149253731
60,0.6614785992217899,0.625,0.6427221172022685
65,0.6600790513833992,0.6472868217054264,0.6536203522504892
70,0.6472868217054264,0.6185185185185185,0.6325757575757576
75,0.660377358490566,0.6481481481481481,0.6542056074766356
80,0.6578947368421053,0.6433823529411765,0.6505576208178439
85,0.6468253968253969,0.6197718631178707,0.6330097087378641
90,0.6131687242798354,0.5983935742971888,0.605691056910569
95,0.5887096774193549,0.5725490196078431,0.5805168986083499
100,0.5882352941176471,0.5737704918032787,0.5809128630705394
105,0.591304347826087,0.5738396624472574,0.582441113490364
110,0.6299559471365639,0.6008403361344538,0.6150537634408603
115,0.5982142857142857,0.6175115207373272,0.6077097505668934
120,0.543859649122807,0.5535714285714286,0.5486725663716814
125,0.5598290598290598,0.5527426160337553,0.5562632696390659
130,0.5941422594142259,0.5657370517928287,0.5795918367346939
135,0.6329113924050633,0.6024096385542169,0.6172839506172839
140,0.6271186440677966,0.6040816326530613,0.6153846153846154
145,0.5941422594142259,0.5772357723577236,0.5855670103092784
150,0.5815899581589958,0.569672131147541,0.5755693581780539
155,0.5588235294117647,0.588495575221239,0.5732758620689656
160,0.5361702127659574,0.5971563981042654,0.5650224215246638
165,0.6103896103896104,0.6051502145922747,0.6077586206896551
170,0.6,0.6026200873362445,0.6013071895424836
175,0.59375,0.6018099547511312,0.597752808988764
180,0.547945205479452,0.6091370558375635,0.576923076923077
185,0.592964824120603,0.6178010471204188,0.6051282051282052
190,0.5384615384615384,0.5863874345549738,0.5614035087719298
195,0.49748743718592964,0.5755813953488372,0.5336927223719677


==> data/random/MODE_RANDOM_RANK_3_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.018957345971563982,0.1,0.03187250996015936
10,0.11320754716981132,0.27906976744186046,0.1610738255033557
15,0.23647604327666152,0.38154613466334164,0.2919847328244275
20,0.3505747126436782,0.45319465081723626,0.39533376539209336
25,0.42385321100917434,0.4772727272727273,0.4489795918367347
30,0.4634146341463415,0.4772370486656201,0.4702242846094355
35,0.4922077922077922,0.4846547314578005,0.4884020618556701
40,0.5188519977490152,0.49730312837108953,0.507849077389149
45,0.5379276152702033,0.5091506335053966,0.5231436837029895
50,0.5533421868083223,0.519318653926049,0.5357908272610372
55,0.5657370517928287,0.5269016697588126,0.5456292026897215
60,0.5749909649439826,0.5342511752854264,0.5538729329852046
65,0.5827814569536424,0.5415384615384615,0.5614035087719298
70,0.5887736424649176,0.5468971379994333,0.5670633171734979
75,0.5932825289302851,0.552140793275545,0.5719727891156462
80,0.5967445523759517,0.5561536579398092,0.5757345491388045
85,0.5976360502339325,0.5588303016348146,0.5775821037601143
90,0.5982806691449815,0.5603917301414582,0.5787167097426678
95,0.5966608084358523,0.56,0.5777494150180813
100,0.5945720250521921,0.56007866273353,0.5768101265822785
105,0.5936254980079682,0.5595193390912505,0.5760680456214964
110,0.5938631599008958,0.5595259472077573,0.5761834319526628
115,0.5907512337781027,0.5580110497237569,0.5739145875876764
120,0.5874714862256536,0.5566084788029925,0.571623698138979
125,0.5857070621945053,0.555377976666134,0.5701394585726005
130,0.5853856124432922,0.5554189085318986,0.5700086771318136
135,0.5846465907317834,0.555522609340252,0.5697126349399422
140,0.5843491346877352,0.5560647286266648,0.5698561784561198
145,0.5819291109819872,0.5551552106430155,0.5682269503546099
150,0.5779868033132107,0.5535090077977951,0.565483139894238
155,0.5746501833989947,0.5533028122956181,0.5637744902039185
160,0.5726698262243286,0.554140127388535,0.5632526220380681
165,0.5723776670499553,0.5552113025158012,0.5636638147961752
170,0.5720491498076207,0.5554350445890576,0.5636196881687557
175,0.570341746165922,0.555059348924668,0.5625967837998809
180,0.5684705882352942,0.5546372819100092,0.5614687427376248
185,0.566271985285665,0.5536075522589345,0.559868159345343
190,0.5643875603457954,0.5526605101143359,0.5584624784758095
195,0.5620470019767186,0.5516275059280017,0.5567885117493472


==> data/random/MODE_RANDOM_RANK_3_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.018957345971563982,0.1,0.03187250996015936
10,0.20657276995305165,0.3333333333333333,0.25507246376811593
15,0.47085201793721976,0.4585152838427948,0.4646017699115044
20,0.6816143497757847,0.5588235294117647,0.6141414141414142
25,0.7136363636363636,0.5322033898305085,0.6097087378640778
30,0.6576576576576577,0.477124183006536,0.5530303030303031
35,0.6578947368421053,0.5172413793103449,0.5791505791505792
40,0.6919831223628692,0.5655172413793104,0.6223908918406071
45,0.6791666666666667,0.5884476534296029,0.6305609284332689
50,0.6818181818181818,0.5978260869565217,0.637065637065637
55,0.6772908366533864,0.5902777777777778,0.6307977736549165
60,0.6653696498054474,0.6042402826855123,0.6333333333333333
65,0.6679841897233202,0.6213235294117647,0.6438095238095239
70,0.6589147286821705,0.6093189964157706,0.6331471135940409
75,0.6490566037735849,0.6187050359712231,0.6335174953959485
80,0.6428571428571429,0.6107142857142858,0.6263736263736265
85,0.6111111111111112,0.6015625,0.6062992125984252
90,0.6090534979423868,0.5873015873015873,0.5979797979797981
95,0.5685483870967742,0.5529411764705883,0.5606361829025845
100,0.5546218487394958,0.5617021276595745,0.5581395348837209
105,0.5739130434782609,0.5477178423236515,0.5605095541401274
110,0.5991189427312775,0.5596707818930041,0.5787234042553192
115,0.5178571428571429,0.5201793721973094,0.5190156599552572
120,0.5087719298245614,0.5201793721973094,0.5144124168514412
125,0.5427350427350427,0.5247933884297521,0.5336134453781513
130,0.5774058577405857,0.5564516129032258,0.5667351129363449
135,0.5654008438818565,0.5583333333333333,0.5618448637316562
140,0.576271186440678,0.5714285714285714,0.5738396624472574
145,0.5146443514644351,0.5278969957081545,0.521186440677966
150,0.46443514644351463,0.5,0.4815618221258135
155,0.47478991596638653,0.5458937198067633,0.5078651685393258
160,0.5106382978723404,0.5853658536585366,0.5454545454545454
165,0.5627705627705628,0.593607305936073,0.5777777777777777
170,0.5608695652173913,0.5633187772925764,0.5620915032679739
175,0.5089285714285714,0.5402843601895735,0.5241379310344828
180,0.4977168949771689,0.5369458128078818,0.5165876777251184
185,0.4723618090452261,0.5053763440860215,0.48831168831168825
190,0.4855769230769231,0.51010101010101,0.4975369458128079
195,0.457286432160804,0.5,0.4776902887139107


==> data/random/MODE_RANDOM_RANK_50_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.02843601895734597,0.12,0.04597701149425287
10,0.1179245283018868,0.43103448275862066,0.18518518518518517
15,0.160741885625966,0.5531914893617021,0.24910179640718563
20,0.18735632183908046,0.6127819548872181,0.2869718309859155
25,0.20550458715596331,0.6455331412103746,0.3117606123869172
30,0.21417682926829268,0.6596244131455399,0.32336018411967776
35,0.21948051948051947,0.6746506986027944,0.33121019108280253
40,0.22622397298818234,0.6860068259385665,0.34024545069826495
45,0.22657411998016858,0.6924242424242424,0.3414269704893538
50,0.22797698096502877,0.693135935397039,0.3431045969353764
55,0.22828685258964143,0.6887019230769231,0.34290843806104127
60,0.23491145645103,0.6944444444444444,0.351066702673508
65,0.24072847682119206,0.6976967370441459,0.3579517479074348
70,0.24862721171446003,0.7019810508182601,0.3671998197792296
75,0.2585379621789444,0.710077519379845,0.37906062487068076
80,0.27119978997112104,0.7153739612188366,0.39329906719969543
85,0.28490519576459,0.717296962182269,0.4078251674303842
90,0.29670074349442377,0.7106288258208124,0.41861989837731517
95,0.3062390158172232,0.7008547008547008,0.4262345207154869
100,0.315866388308977,0.6953125,0.43439563594602354
105,0.3243027888446215,0.6854736842105263,0.44029749830966863
110,0.33485801410329713,0.6823300970873787,0.44924571720787526
115,0.3496618534088832,0.6766890696851786,0.4610749578211617
120,0.3625197403053167,0.6742819843342036,0.47152801551979917
125,0.375695263778864,0.6723981900452489,0.48205017301038067
130,0.3885288399222294,0.6713325867861142,0.49220032840722494
135,0.4002184428147917,0.672875131164743,0.5019078368065747
140,0.41309255079006774,0.6761083743842364,0.5128444652031761
145,0.42446252178965715,0.6782729805013927,0.5221586847748391
150,0.43478871262108665,0.6839664310954063,0.5316281864217663
155,0.44450482271430514,0.688117770767613,0.5401122482667547
160,0.45221169036334913,0.6900361591000401,0.546365516144425
165,0.459563050977386,0.6948039405060846,0.5532143955705936
170,0.46655082536924414,0.6983094928478544,0.5593750000000001
175,0.47301050597753896,0.7014684813753582,0.5650198341146773
180,0.4788235294117647,0.7054948864621251,0.5704674469128881
185,0.48511323140590873,0.7067492882264277,0.5753237900477164
190,0.4901762658583137,0.7080765488160883,0.5793140051748159
195,0.49494838567977156,0.7084250235774914,0.5827514869407809


==> data/random/MODE_RANDOM_RANK_50_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.02843601895734597,0.12,0.04597701149425287
10,0.20657276995305165,0.6666666666666666,0.3154121863799283
15,0.242152466367713,0.75,0.36610169491525424
20,0.2645739910313901,0.7564102564102564,0.39202657807308966
25,0.2772727272727273,0.7530864197530864,0.4053156146179402
30,0.25675675675675674,0.7215189873417721,0.3787375415282392
35,0.25,0.76,0.37623762376237624
40,0.270042194092827,0.7529411764705882,0.39751552795031053
45,0.22916666666666666,0.7432432432432432,0.35031847133757965
50,0.2396694214876033,0.6987951807228916,0.35692307692307695
55,0.23107569721115537,0.651685393258427,0.34117647058823525
60,0.29961089494163423,0.7403846153846154,0.4265927977839335
65,0.30434782608695654,0.7264150943396226,0.42896935933147634
70,0.34108527131782945,0.7394957983193278,0.46684350132626
75,0.38113207547169814,0.7829457364341085,0.5126903553299492
80,0.4398496240601504,0.7597402597402597,0.557142857142857
85,0.49206349206349204,0.7337278106508875,0.5890736342042755
90,0.49382716049382713,0.6521739130434783,0.5620608899297423
95,0.4717741935483871,0.609375,0.5318181818181819
100,0.5,0.6363636363636364,0.56
105,0.5,0.5778894472361809,0.5361305361305361
110,0.5682819383259912,0.645,0.6042154566744731
115,0.6964285714285714,0.6190476190476191,0.6554621848739496
120,0.6710526315789473,0.6455696202531646,0.6580645161290323
125,0.6965811965811965,0.649402390438247,0.6721649484536082
130,0.7071129707112971,0.6575875486381323,0.6814516129032259
135,0.7046413502109705,0.6958333333333333,0.70020964360587
140,0.7627118644067796,0.7258064516129032,0.743801652892562
145,0.7405857740585774,0.7137096774193549,0.7268993839835729
150,0.7322175732217573,0.7954545454545454,0.7625272331154683
155,0.7352941176470589,0.7709251101321586,0.7526881720430109
160,0.6936170212765957,0.7309417040358744,0.7117903930131004
165,0.7012987012987013,0.8140703517587939,0.7534883720930232
170,0.7043478260869566,0.7864077669902912,0.7431192660550459
175,0.7053571428571429,0.7860696517412935,0.7435294117647059
180,0.6986301369863014,0.827027027027027,0.7574257425742574
185,0.7537688442211056,0.7425742574257426,0.7481296758104737
190,0.7019230769230769,0.7487179487179487,0.7245657568238213
195,0.7085427135678392,0.7193877551020408,0.7139240506329114


==> data/random/MODE_RANDOM_RANK_5_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.014218009478672985,0.06818181818181818,0.023529411764705882
10,0.22535211267605634,0.5517241379310345,0.31999999999999995
15,0.5067264573991032,0.5978835978835979,0.5485436893203883
20,0.6412556053811659,0.5542635658914729,0.5945945945945946
25,0.7,0.5422535211267606,0.611111111111111
30,0.7117117117117117,0.6294820717131474,0.6680761099365751
35,0.6885964912280702,0.6855895196506551,0.6870897155361051
40,0.6877637130801688,0.690677966101695,0.689217758985201
45,0.7041666666666667,0.7161016949152542,0.7100840336134453
50,0.6859504132231405,0.7155172413793104,0.70042194092827
55,0.701195219123506,0.7272727272727273,0.7139959432048681
60,0.708171206225681,0.7137254901960784,0.7109375000000001
65,0.7154150197628458,0.7154150197628458,0.7154150197628457
70,0.7325581395348837,0.6948529411764706,0.7132075471698113
75,0.7433962264150943,0.7269372693726938,0.7350746268656717
80,0.7218045112781954,0.735632183908046,0.7286527514231499
85,0.7261904761904762,0.7011494252873564,0.7134502923976608
90,0.7407407407407407,0.7407407407407407,0.7407407407407407
95,0.7701612903225806,0.7490196078431373,0.7594433399602387
100,0.7394957983193278,0.7719298245614035,0.7553648068669527
105,0.7521739130434782,0.7554585152838428,0.7538126361655774
110,0.7533039647577092,0.75,0.7516483516483518
115,0.7633928571428571,0.76,0.7616926503340758
120,0.75,0.7095435684647303,0.7292110874200426
125,0.7521367521367521,0.6901960784313725,0.7198364008179958
130,0.7698744769874477,0.7215686274509804,0.7449392712550608
135,0.7890295358649789,0.7391304347826086,0.7632653061224489
140,0.7923728813559322,0.73046875,0.7601626016260162
145,0.7782426778242678,0.7410358565737052,0.7591836734693878
150,0.7531380753138075,0.7377049180327869,0.7453416149068322
155,0.7689075630252101,0.7439024390243902,0.756198347107438
160,0.7531914893617021,0.7729257641921398,0.7629310344827586
165,0.7359307359307359,0.776255707762557,0.7555555555555554
170,0.691304347826087,0.7327188940092166,0.7114093959731543
175,0.7053571428571429,0.728110599078341,0.7165532879818594
180,0.730593607305936,0.7582938388625592,0.744186046511628
185,0.7738693467336684,0.719626168224299,0.7457627118644068
190,0.6730769230769231,0.7070707070707071,0.6896551724137931
195,0.6633165829145728,0.6700507614213198,0.6666666666666667


==> data/random/MODE_RANDOM_RANK_75_INITIAL_FRAME_0_FACTOR_0.1.accumulated.csv <==
frame_id,recall,precision,f1
5,0.014218009478672985,0.0625,0.02316602316602317
10,0.10849056603773585,0.4107142857142857,0.17164179104477612
15,0.1545595054095827,0.5434782608695652,0.24067388688327315
20,0.1781609195402299,0.5961538461538461,0.2743362831858407
25,0.1981651376146789,0.6334310850439883,0.3018867924528302
30,0.2073170731707317,0.649164677804296,0.31426920854997115
35,0.21103896103896103,0.6659836065573771,0.3205128205128205
40,0.21778277996623524,0.6777583187390543,0.3296422487223169
45,0.21566683192860683,0.6850393700787402,0.32805429864253394
50,0.21558211598052235,0.6859154929577465,0.3280565847086561
55,0.21354581673306772,0.6880616174582799,0.3259349346305868
60,0.21467293097217202,0.6963657678780774,0.32817679558011054
65,0.21589403973509932,0.7010752688172043,0.33012658227848096
70,0.21751067724222087,0.7059405940594059,0.33255597014925375
75,0.2173299463731301,0.7057745187901008,0.3323262839879154
80,0.22184300341296928,0.709487825356843,0.338
85,0.2265451859147993,0.711523588553751,0.3436682853940978
90,0.23257434944237917,0.7079207920792079,0.3501224204267226
95,0.23637961335676624,0.7028086218158066,0.353772809469012
100,0.2430062630480167,0.6953405017921147,0.3601485148514852
105,0.24860557768924302,0.6898839137645107,0.36550007321716205
110,0.2569087097388984,0.6912820512820513,0.3746005279977769
115,0.26521659660025587,0.689311163895487,0.38305174234424494
120,0.2732058255834357,0.6840949033391915,0.39047021943573673
125,0.2808022922636103,0.6813905930470348,0.3977082835999045
130,0.2893713545042126,0.6816793893129771,0.4062784349408553
135,0.29926665626462784,0.6811079545454546,0.4158265582655827
140,0.309255079006772,0.6831781914893617,0.4257743706619704
145,0.31914584543869845,0.6822981366459627,0.4348772763262075
150,0.33118068229678504,0.6855565242662017,0.44661113214691406
155,0.3428881945387855,0.6884888161483906,0.4577854357486171
160,0.3522906793048973,0.6893353941267388,0.4662833246210141
165,0.3614411651973936,0.6916870415647922,0.4747839221280523
170,0.3706094079682264,0.6944186046511628,0.4832888241482561
175,0.3784567081270378,0.6972191323692992,0.4906073888541015
180,0.38635294117647057,0.6999147485080989,0.4978775015160704
185,0.39498792964708584,0.6990844354018312,0.5047744968414867
190,0.40170652295947007,0.7001956947162427,0.5105229364343298
195,0.4080825829123655,0.6991533396048918,0.5153595451078289


==> data/random/MODE_RANDOM_RANK_75_INITIAL_FRAME_0_FACTOR_0.1.avg.csv <==
frame_id,recall,precision,f1
5,0.014218009478672985,0.0625,0.02316602316602317
10,0.20187793427230047,0.671875,0.31046931407942235
15,0.242152466367713,0.75,0.36610169491525424
20,0.24663677130044842,0.7236842105263158,0.3678929765886288
25,0.2772727272727273,0.7530864197530864,0.4053156146179402
30,0.25225225225225223,0.717948717948718,0.3733333333333333
35,0.2324561403508772,0.7681159420289855,0.3569023569023569
40,0.2616033755274262,0.7469879518072289,0.3875
45,0.2,0.75,0.31578947368421056
50,0.21487603305785125,0.6933333333333334,0.3280757097791798
55,0.1952191235059761,0.7101449275362319,0.30624999999999997
60,0.22568093385214008,0.7837837837837838,0.35045317220543803
65,0.22924901185770752,0.7532467532467533,0.35151515151515156
70,0.2364341085271318,0.7625,0.3609467455621302
75,0.21509433962264152,0.7037037037037037,0.3294797687861272
80,0.2819548872180451,0.75,0.40983606557377056
85,0.2976190476190476,0.7352941176470589,0.42372881355932207
90,0.3333333333333333,0.6694214876033058,0.44505494505494503
95,0.3024193548387097,0.6410256410256411,0.4109589041095891
100,0.3697478991596639,0.6153846153846154,0.4619422572178478
105,0.3652173913043478,0.6222222222222222,0.4602739726027397
110,0.44052863436123346,0.7092198581560284,0.5434782608695653
115,0.45982142857142855,0.6645161290322581,0.5435356200527705
120,0.4649122807017544,0.6198830409356725,0.531328320802005
125,0.4658119658119658,0.6449704142011834,0.5409429280397021
130,0.502092050209205,0.6857142857142857,0.5797101449275361
135,0.5569620253164557,0.673469387755102,0.6096997690531177
140,0.5805084745762712,0.7135416666666666,0.6401869158878505
145,0.5941422594142259,0.6698113207547169,0.6297117516629711
150,0.6778242677824268,0.7330316742081447,0.7043478260869565
155,0.6932773109243697,0.7333333333333333,0.7127429805615552
160,0.6468085106382979,0.7037037037037037,0.6740576496674058
165,0.6623376623376623,0.7355769230769231,0.6970387243735764
170,0.6826086956521739,0.7476190476190476,0.7136363636363636
175,0.6607142857142857,0.7589743589743589,0.7064439140811457
180,0.684931506849315,0.7614213197969543,0.7211538461538461
185,0.7638190954773869,0.6816143497757847,0.7203791469194313
190,0.6826923076923077,0.7282051282051282,0.7047146401985112
195,0.6934673366834171,0.6731707317073171,0.6831683168316832

